Differential Performance Debugging with Discriminant Regression Trees

Differential performance debugging is a technique to find performance problems. It applies in situations where the performance of a program is (unexpectedly) different for different classes of inputs. The task is to explain the differences in asymptotic performance among various input classes in terms of program internals. We propose a data-driven technique based on discriminant regression tree (DRT) learning problem where the goal is to discriminate among different classes of inputs. We propose a new algorithm for DRT learning that first clusters the data into functional clusters, capturing different asymptotic performance classes, and then invokes off-the-shelf decision tree learning algorithms to explain these clusters. We focus on linear functional clusters and adapt classical clustering algorithms (K-means and spectral) to produce them. For the K-means algorithm, we generalize the notion of the cluster centroid from a point to a linear function. We adapt spectral clustering by defining a novel kernel function to capture the notion of linear similarity between two data points. We evaluate our approach on benchmarks consisting of Java programs where we are interested in debugging performance. We show that our algorithm significantly outperforms other well-known regression tree learning algorithms in terms of running time and accuracy of classification.

==> data/POI.dat <==
id label mean size
1 0 0.866914266 11255
2 0 2.008732616 18818
3 0 0.567683104 24804
4 0 0.601289777 44587
5 0 0.677332484 60922
6 0 0.699791895 71866
7 0 0.776997183 99760
8 0 0.912662142 122655
9 0 0.874674223 137644
10 0 0.557186294 27027
11 0 0.651343914 45460
12 0 0.743788235 81236
13 0 0.819490509 108238
14 0 0.839850364 127103
15 0 0.731989375 80701
16 0 0.701895343 80701
17 0 0.733910612 80700
18 0 0.70041858 80700
19 0 0.734082338 80700
20 0 0.721038462 80700
21 0 0.686297344 80700
22 0 0.552370368 26469
23 0 0.618424966 38404
24 0 0.59363225 50098
25 0 0.633563419 62238
26 0 0.645585044 73759
27 0 0.552071596 26627
28 0 0.581031483 38747
29 0 0.587072329 50556
30 0 0.607962506 62955
31 0 0.613046511 74466
32 0 0.560595509 26627
33 0 0.557791382 38747
34 0 0.633848887 50556
35 0 0.628860435 62955
36 0 0.673442608 74466
37 0 1.472619618 71607
38 0 2.323927848 127918
39 0 2.934737093 184378
40 0 3.547213536 240111
41 0 4.08572015 296181
42 2 1.732615867 72258
43 0 2.344302241 128958
44 0 2.942746703 185903
45 0 3.606997777 242356
46 0 4.089059302 298587
47 0 1.45933791 74863
48 0 2.324104328 133719
49 0 2.940535189 192445
50 0 3.545878561 251537
51 0 0.547581289 22295
52 0 0.554435462 22956
53 0 0.560465926 24076
54 0 0.548972784 24020
55 0 0.577053828 24772
56 0 0.587014474 24886
57 0 0.576259123 25711
58 0 0.568656609 24960
59 0 0.58111723 25351
60 0 0.572459452 28200
61 0 0.580168553 29441
62 0 0.570219804 28682
63 0 0.594038679 29893
64 0 0.579230075 30235
65 0 0.599055743 30783
66 0 0.610280598 31600
67 0 0.621793205 30919
68 0 0.606637374 30686
69 0 0.562722899 30978
70 0 0.609120166 32407
71 0 0.572704418 32577
72 0 0.587446917 32753
73 0 0.597635887 32712
74 0 0.589907042 34938
75 0 0.557368286 22227
76 0 0.56495622 22558
77 0 0.543318531 22864
78 0 0.554881461 23164
79 0 0.561846709 22790
80 0 0.535489145 23609
81 0 0.555236731 24352
82 0 0.54905449 25040
83 0 0.573683716 22978
84 0 0.559729059 23939
85 0 0.569327094 24822
86 0 0.565804078 25656
87 0 0.572675765 23165
88 0 0.598517104 24286
89 0 0.589924216 25365
90 0 0.570649122 26405
91 0 0.558298272 23333
92 0 0.56337912 24611
93 0 0.582383363 25853
94 0 0.577057425 27068
95 0 0.568589662 23418
96 0 0.56774775 24747
97 0 0.574449953 25952
98 0 0.607394897 27108
99 0 0.594548486 23603
100 0 0.603673413 25091
101 0 0.552441494 26419
102 0 0.57827201 27695
103 0 0.558269728 23786
104 0 0.56008233 25427
105 0 0.608040369 26904
106 0 0.584419451 28337
107 0 0.546920736 23957
108 0 0.575347197 25739
109 0 0.573870831 27362
110 0 0.590809106 28975
111 0 0.559464154 24139
112 0 0.560008169 26065
113 0 0.564881039 27846
114 0 0.57596496 29577
115 0 0.558493111 24466
116 0 0.572238444 26668
117 0 0.575028526 28742
118 0 0.585167126 30763
119 0 0.560569926 24453
120 0 0.563256833 26642
121 0 0.572724864 28703
122 0 0.577951157 30729
123 0 0.560043722 24787
124 0 0.560567387 27260
125 0 0.571225649 29621
126 0 0.583510443 31779
127 0 0.550734521 24941
128 0 0.575810707 27556
129 0 0.607124755 30061
130 0 0.623784598 32206
131 0 0.570376237 24593
132 0 0.591888623 26872
133 0 0.577818916 29118
134 0 0.636207219 31142
135 0 0.988922909 29170
136 0 0.964537371 37098
137 0 1.004082557 52582
138 0 1.176366092 62001
139 0 1.021688364 71748
140 0 1.026424003 84710
141 0 1.295545983 92556
142 0 1.164322166 106614
143 0 1.092926752 127094
144 0 1.165790216 160150
145 0 1.063466904 174894
146 0 1.092947934 192362
147 0 1.097564305 229591
148 0 1.127780457 262746
149 0 1.128995128 303768
150 0 0.953096561 40701
151 0 0.954351045 55102
152 0 0.980211806 60017
153 0 0.990552297 81912
154 0 0.983564297 91641
155 0 0.968426472 98436
156 0 0.980719093 109125
157 0 0.98970759 122659
158 0 1.004856296 137017
159 0 1.007443004 149964
160 0 1.012690255 170101
161 0 1.025441602 180835
162 0 1.038363117 196114
163 0 1.074630374 209821
164 0 1.062661742 217600
165 0 1.066822784 224898
166 0 1.081740165 236532
167 0 1.08538437 247362
168 0 1.025172158 259951
169 0 1.109819712 281215
170 0 1.10657496 296613
171 0 0.954596642 33702
172 0 0.963592537 43015
173 0 0.956049952 48193
174 0 0.969304796 52582
175 0 1.011197168 59826
176 0 0.96886532 68337
177 0 0.991643756 75992
178 0 1.020763899 85208
179 0 0.970676236 91042
180 0 0.997585921 103476
181 0 1.022112676 109177
182 0 1.066499371 125114
183 0 1.06815036 134918
184 0 1.030534515 150030
185 0 1.06320817 163281
186 0 1.052589193 182859
187 0 1.088135218 197542
188 0 1.082749928 209317
189 0 1.083672252 216382
190 0 1.128891629 225523
191 0 1.093478678 236119
192 0 1.098104645 251623
193 0 1.127705778 271192
194 0 1.135498419 286827
195 0 1.166989333 302385
196 0 1.099973975 29974
197 0 1.118474441 34523
198 0 1.096603716 35893
199 0 1.100723161 39593
200 0 1.093076502 45680
201 0 1.108949106 52797
202 0 1.096180173 56289
203 0 1.129985013 59933
204 0 1.13399345 66976
205 0 1.111596962 72745
206 0 1.143932036 82181
207 0 1.147090407 88707
208 0 1.149352241 100951
209 0 1.167514894 112583
210 0 1.147380214 120546
211 0 1.199170761 128261
212 0 1.173821444 135959
213 0 1.187237298 144283
214 0 1.211239105 152737
215 0 1.21533654 165618
216 0 1.216169471 174446
217 0 1.234959693 186710
218 0 1.247887394 204658
219 0 1.26709901 211356
220 0 1.254402918 221670
221 0 1.265654981 243695
222 0 1.287221843 252850
223 0 1.284893933 264809
224 0 1.321925402 274221
225 0 1.27524429 279744
226 0 1.284385957 284038
227 0 1.344947562 293444
228 0 1.314221021 308796
229 1 63.20540248 23922
230 1 63.99165585 24639
231 1 63.77635915 26342
232 1 63.64105697 27034
233 1 63.60759468 28633
234 1 64.09856562 29289
235 1 64.72718276 30442
236 1 63.81188394 31611
237 1 63.66930282 31786
238 1 63.81687553 31071
239 1 64.16604769 33649
240 1 63.71316068 33447
241 1 63.79047441 32927
242 1 63.73597215 36702
243 1 63.80237153 34193
244 1 64.24692647 37162
245 1 63.9184334 38776
246 1 64.01497134 37882
247 1 63.85072119 35982
248 1 64.11859158 38678
249 1 63.96067843 42761
250 1 63.86337019 43976
251 1 63.98027311 45103
252 1 64.18365997 43715
253 1 64.26697931 47713
254 1 64.07846902 46881
255 1 63.97219919 45281
256 1 64.41068734 48647
257 1 64.34915 51305
258 1 64.38105044 54820
259 1 63.78370602 49545
260 1 64.64769121 57217
261 1 64.41017372 56850
262 1 64.21777264 59258
263 1 64.66376382 57828
264 1 65.10613133 58343
265 1 64.58558043 63360
266 1 65.03746288 63363
267 1 64.51880005 64560
268 1 64.31415934 67832
269 1 64.44664441 64997
270 1 64.51649827 63043
271 1 64.66962155 64376
272 1 64.80623558 60401
273 1 64.81978542 58719
274 1 64.56492129 57717
275 1 64.76317031 54903
276 1 64.72580892 53524
277 1 64.61345966 55958
278 1 64.80040765 62398
279 1 65.1613524 71152
280 1 65.18028939 77428
281 1 65.15074842 77324
282 1 64.70931688 83256
283 1 66.57835565 79257
284 1 64.82325569 79692
285 1 64.89857739 80966
286 1 64.6079194 77058
287 1 64.98170356 76903
288 1 65.17232505 75739
289 1 65.21464845 86246
290 1 64.92003952 77068
291 1 65.03612486 90081
292 1 65.15616367 87555
293 1 65.22507443 91658
294 1 64.98331183 88937
295 1 65.06966954 90519
296 1 65.33043079 89865
297 1 65.32224008 93573
298 1 65.30413318 91935
299 1 65.14605853 93575
300 1 64.96501803 83485
301 1 65.29170875 91530
302 1 65.08176739 96658
303 1 65.15515924 94386
304 1 65.63363968 94624
305 1 64.97589405 97013
306 1 65.0441328 98008
307 1 65.21633548 94076
308 1 65.19344882 101482
309 1 65.28330445 101466
310 1 65.27075357 99995
311 1 65.44318858 102625
312 1 65.48182722 100740
313 1 65.48490254 102675
314 1 65.52225023 100334
315 1 65.80186821 102008
316 1 65.35360325 100425
317 1 65.47679485 97669
318 1 65.37290721 102881
319 1 65.75340123 107433
320 1 65.67634461 108584
321 1 65.16457291 106187
322 1 65.38224744 107941
323 1 65.92203527 110782
324 1 66.03062409 113054
325 1 65.94610652 115665
326 1 65.8336689 114565
327 1 66.12749143 112893
328 1 65.98142979 121247
329 1 65.97932739 118502
330 1 66.23195394 118632
331 1 66.10770956 119385
332 1 66.06688417 113334
333 1 66.11571805 118382
334 1 66.3982574 111280
335 1 66.7717914 116626
336 1 66.47279653 122060
337 1 66.89161572 124832
338 1 66.79347131 125116
339 1 67.08044737 119081
340 1 67.27167527 126739
341 1 67.45432196 118695
342 1 66.97211605 110782
343 1 67.16062971 106862
344 1 67.47222169 97469
345 1 67.89078719 104229
346 1 68.59986343 111325
347 1 68.42566979 104473
348 1 69.17958116 66367
349 1 69.67173322 51046
350 1 70.21368092 52648
351 1 70.19131518 48342
352 1 70.03109573 53242
353 1 70.13554981 51469
354 1 70.06481264 47193
355 1 70.36497607 50295
356 1 70.15888034 51508
357 1 70.17479292 52269
358 1 70.13840932 50910
359 1 69.94658781 50112
360 1 70.09908564 52720
361 1 69.98239209 43512
362 1 69.85379871 52055
363 1 70.02048733 52222
364 1 69.57579153 51639
365 1 69.37495147 67939
366 1 69.03437192 71220
367 1 68.85234738 78936
368 1 68.80289883 82500
369 1 68.93171672 93601
370 1 68.56862305 101560
371 1 68.78346957 100076
372 1 68.31841664 109626
373 1 67.79461721 109047
374 1 67.81113474 101874
375 1 67.49433369 100769
376 1 67.65736197 95509
377 1 67.4009477 95849
378 1 67.08317351 125385
379 1 67.20648097 129828
380 1 66.60826372 121285
381 1 66.10353601 112650
382 1 66.34765312 118366
383 1 66.22320617 115629
384 1 66.29831789 113364
385 1 66.30888477 114142
386 1 66.68522726 113906
387 1 66.01539713 110597
388 1 65.79051405 110995
389 1 65.67665357 109773
390 1 66.14254098 109106
391 1 65.96933366 110257
392 1 65.88397838 108643
393 0 0.525409118 13787
394 0 0.554841752 13787
395 0 0.53558411 13787
396 0 0.552085562 13787
397 0 0.532902525 13787
398 0 0.528217826 13787
399 0 0.565840962 13787
400 0 0.531224027 13787
401 0 0.53774337 13787
402 0 0.537018508 13787
403 0 0.519066248 13787
404 0 0.546270687 13787
405 0 0.544597853 13787
406 0 0.536771337 13787
407 0 0.523666822 13787
408 0 0.534745444 13787
409 0 0.524376372 13787
410 0 0.531245738 13787
411 0 0.514958014 13787
412 0 0.544019585 13787
413 0 0.536925585 13787
414 0 0.528946691 13787
415 0 0.53138228 13787
416 0 0.533466009 13787
417 0 0.527443424 13787
418 0 0.517588003 13787
419 0 0.524604842 13787
420 0 0.520744375 13787
421 0 0.929596582 53837
422 0 0.943563935 57102
423 0 0.996547303 56745
424 0 1.047164102 61005
425 0 1.262897313 60521
426 0 0.943885569 54670
427 0 1.018213562 60000
428 0 1.032719585 62667
429 0 1.073267785 63054
430 0 1.114135991 63436
431 0 1.181820082 67451
432 0 1.246045361 72152
433 0 1.331238633 73941
434 0 1.364705595 76295
435 0 1.41006514 77756
436 0 1.516563986 83603
437 0 1.70324644 87009
438 0 1.739109319 89393
439 0 0.990471313 58137
440 0 1.055089434 61933
441 0 1.133118955 64966
442 0 1.193970672 65884
443 0 1.358322952 74418
444 0 1.370879505 75911
445 0 1.452759478 79319
446 0 1.612165529 85641
447 0 1.687904449 85150
448 0 0.988153701 60126
449 0 1.038588853 62572
450 0 1.135851515 66202
451 0 1.375728906 77234
452 0 1.500108418 79101
453 0 0.96444451 56344
454 0 1.131111715 65702
455 0 1.159920201 66283
456 0 1.298326908 74858
457 0 1.362876133 75918
458 0 1.441476401 81383
459 2 1.531191477 69831
460 0 1.664948463 87202
461 0 1.720460543 88873
462 0 1.759306226 89590
463 0 1.062716883 61189
464 0 1.128797581 61995
465 0 1.220596029 63715
466 0 1.326690404 65108
467 0 1.304846167 66231
468 0 1.341085116 69163
469 0 1.385506097 66988
470 0 1.419967093 73884
471 0 1.502020427 78925
472 0 1.500604345 79516
473 0 1.340612187 66629
474 0 1.387426444 70495
475 0 1.435150294 72098
476 0 1.447691062 69371
477 0 1.516211215 77777
478 0 1.356505838 68538
479 0 1.421522105 71863
480 0 1.45114799 74015
481 0 1.459409927 76746
482 0 1.628922454 79465
483 0 1.395253614 69867
484 0 1.433910818 71277
485 0 1.455182039 72619
486 0 1.518813748 68032
487 0 1.571253451 77272
488 0 1.62110576 77632
489 0 1.658092527 83197
490 0 1.724695472 82918
491 0 1.439914774 70670
492 2 1.502089229 72094
493 0 1.50225153 73438
494 0 1.615175961 76266
495 0 1.63674203 78721
496 0 1.707220282 81468
497 0 1.700573403 81824
498 0 1.776063525 84145
499 2 1.789245209 85236
500 0 1.500141648 71371
501 2 1.550791568 74338
502 2 1.659928069 77117
503 0 1.728007797 80244
504 0 1.767016776 83510
505 0 1.871365323 85621
506 0 1.0602661 63025
507 0 1.196759952 65630
508 0 1.31275442 70346
509 0 1.509985303 75042
510 0 1.580910391 80671
511 2 1.689711947 83287
512 2 1.760187234 87484
513 2 1.823113075 91044
514 2 1.786663545 85984
515 2 1.850542827 89330
516 2 1.943251233 94706
517 2 1.977723291 94594
518 2 2.014580744 96478
519 0 2.076378668 97678
520 2 2.290878679 105224
521 2 1.859501617 88338
522 2 2.042372751 94625
523 2 2.085582157 96958
524 2 2.136471155 92505
525 2 2.071091419 94766
526 2 2.155344732 97625
527 2 2.199420704 99001
528 0 2.252062374 101855
529 2 2.134038558 92386
530 2 2.139622471 96922
531 2 2.218204869 99285
532 2 2.190845076 97186
533 2 2.338848159 99446
534 2 2.498896416 106470
535 2 2.223755036 95482
536 2 2.280537824 98301
537 2 2.294588717 98981
538 2 2.665914883 109285
539 2 2.735849085 113027
540 2 3.061843102 117311
541 2 2.492109744 102155
542 2 2.82808859 110403
543 2 2.626733442 105971
544 2 2.815604946 109230
545 2 2.697413856 108453
546 2 3.004921595 115071
547 2 2.793771089 111022
548 2 3.157004327 113937
549 2 3.055259912 114132
550 2 3.23566951 118437
551 2 3.173376777 115944
552 2 3.432758385 101869
553 2 3.30622843 120416
554 2 3.31704165 121302
555 2 3.440360617 121959
556 2 3.529037949 123045
557 2 3.620044638 126265
558 2 3.786235488 129203
559 2 3.965286486 133722
560 2 3.897818885 128174
561 2 3.969358179 131763
562 2 3.989422099 130860
563 2 4.167467127 129406
564 2 4.226679244 136909
565 2 4.51797981 141914
566 2 4.335765162 137673
567 2 4.469749688 140703
568 2 4.799221265 148447
569 2 4.49544977 140413
570 2 4.694972836 144117
571 2 4.642064517 142157
572 2 4.841072918 144480
573 2 5.066129156 151512
574 2 5.412848011 155588
575 2 5.669060823 155289
576 2 6.598164387 161904
577 2 6.853569122 157541
578 2 7.311567032 161721
579 2 6.265122146 159466
580 2 6.500386568 161828
581 2 4.755285548 148201
582 2 5.400409961 152596
583 2 5.626460412 156560
584 2 5.946366485 156228
585 2 6.908820671 163837
586 2 7.466192344 167626
587 2 7.725464489 167492
588 2 6.180328436 155611
589 2 4.946208856 151324
590 2 6.613255631 162905
591 2 7.607456213 164352
592 2 6.487983091 161719
593 2 7.276905907 163374
594 2 5.570865282 156920
595 2 6.467208267 159423
596 2 7.46040256 164373
597 2 5.638929584 155014
598 2 6.494888652 158563
599 2 7.299296313 167075
600 2 4.983489804 152187
601 2 6.791699273 162300
602 2 7.501804532 165939
603 2 5.790156581 156260
604 2 7.382297627 164816
605 2 6.709418319 164008
606 2 7.678934798 165446
607 2 5.067963547 150097
608 2 6.310338406 161290
609 2 7.167681528 162374
610 2 6.975669888 163085
611 2 5.259999716 152657
612 2 6.149466181 158387
613 2 7.845441814 163466
614 2 6.945348727 163133
615 2 8.017436377 162685
616 2 5.325074396 149554
617 2 6.315698139 160090
618 2 5.308523611 154354
619 2 7.154479402 165318
620 2 5.286260852 154293
621 2 7.622280145 162813
622 2 5.594650991 155541
623 2 7.547477429 164681
624 2 5.695426454 155199
625 2 7.889952687 167163
626 2 7.667493432 167216
627 2 5.994954145 154440
628 2 8.069715079 168330
629 2 7.550306922 164105
630 2 5.707838714 156247
631 2 6.709207062 160876
632 2 8.220994058 166995
633 2 5.919777246 156399
634 2 7.933596524 160621
635 2 5.922680968 157478
636 2 7.85025585 167436
637 2 8.208261925 167485
638 2 6.41132703 156230
639 2 8.03453242 167795
640 2 6.367700936 154816
641 2 8.276152822 169231
642 2 6.529274351 151400
643 2 8.305971567 162675
644 2 7.425371583 159249
645 2 8.08195728 162697
646 2 6.404797523 150894
647 2 7.287454203 163449
648 2 8.155913021 165522
649 2 6.412166458 150894
650 2 7.014917729 156270
651 2 7.61146077 160331
652 2 8.050913184 162760
653 2 9.343887148 160583
654 2 7.871095293 161801
655 2 9.294369254 161966
656 2 9.494210301 164977
657 2 9.93644841 171220
658 2 9.893912148 170204
659 2 10.26462693 170184
660 2 11.0167769 167315
661 2 10.44654204 170038

==> data/SB.dat <==
id label mean size
1 0 0.3242 13284
2 3 0.3458 13284
3 3 0.3508 13284
4 3 0.3748 13284
5 3 0.3785 13284
6 3 0.4224 13284
7 3 0.3992 13284
8 3 0.4171 13284
9 0 0.3308 13697
10 0 0.3494 13697
11 3 0.354 13697
12 3 0.3753 13697
13 3 0.3806 13697
14 3 0.4123 13697
15 3 0.4035 13697
16 3 0.4359 13697
17 1 0.3264 14443
18 0 0.3541 14443
19 0 0.3579 14443
20 3 0.385 14443
21 3 0.407 14443
22 3 0.4186 14443
23 3 0.4213 14443
24 3 0.4527 14443
25 4 0.3263 15186
26 0 0.3607 15186
27 0 0.3741 15186
28 3 0.409 15186
29 3 0.4034 15186
30 3 0.4333 15186
31 3 0.4389 15186
32 3 0.4703 15186
33 4 0.3315 15573
34 0 0.369 15573
35 0 0.3713 15573
36 3 0.4183 15573
37 3 0.4157 15573
38 3 0.4562 15573
39 3 0.4506 15573
40 3 0.4866 15573
41 4 0.3374 16537
42 0 0.3752 16537
43 0 0.379 16537
44 3 0.4236 16537
45 3 0.4278 16537
46 3 0.4587 16537
47 3 0.4601 16537
48 3 0.5122 16537
49 4 0.3337 17114
50 0 0.3993 17114
51 0 0.3815 17114
52 0 0.4297 17114
53 0 0.428 17114
54 3 0.4744 17114
55 3 0.4825 17114
56 3 0.5302 17114
57 4 0.3385 18046
58 1 0.3827 18046
59 1 0.3843 18046
60 0 0.4386 18046
61 0 0.445 18046
62 3 0.4952 18046
63 3 0.4891 18046
64 3 0.5447 18046
65 4 0.3346 18473
66 1 0.3868 18473
67 1 0.3815 18473
68 0 0.4574 18473
69 0 0.4463 18473
70 3 0.5076 18473
71 3 0.5086 18473
72 3 0.5568 18473
73 2 0.3297 19431
74 1 0.3901 19431
75 1 0.3908 19431
76 0 0.4504 19431
77 0 0.475 19431
78 3 0.52 19431
79 3 0.5172 19431
80 3 0.5765 19431
81 2 0.3318 20281
82 1 0.3942 20281
83 1 0.398 20281
84 0 0.4594 20281
85 0 0.4678 20281
86 3 0.5342 20281
87 3 0.5318 20281
88 3 0.5885 20281
89 2 0.321 21159
90 1 0.403 21159
91 4 0.381 21159
92 1 0.4467 21159
93 0 0.4511 21159
94 0 0.5205 21159
95 0 0.5146 21159
96 3 0.5919 21159
97 2 0.3191 22072
98 4 0.3924 22072
99 4 0.3853 22072
100 1 0.458 22072
101 1 0.4602 22072
102 0 0.5367 22072
103 0 0.5448 22072
104 3 0.6053 22072
105 2 0.3193 23093
106 4 0.3949 23093
107 4 0.3915 23093
108 1 0.4687 23093
109 1 0.4731 23093
110 0 0.5486 23093
111 0 0.5501 23093
112 3 0.6269 23093
113 2 0.3171 24072
114 4 0.4045 24072
115 4 0.3959 24072
116 1 0.5001 24072
117 1 0.4878 24072
118 0 0.5703 24072
119 0 0.5676 24072
120 3 0.6496 24072
121 2 0.319 25126
122 4 0.4052 25126
123 4 0.404 25126
124 1 0.4964 25126
125 1 0.5009 25126
126 0 0.5867 25126
127 0 0.6024 25126
128 3 0.6782 25126
129 2 0.321 25909
130 4 0.412 25909
131 4 0.4104 25909
132 1 0.5076 25909
133 1 0.5105 25909
134 0 0.6052 25909
135 0 0.6043 25909
136 3 0.6999 25909
137 2 0.3212 26852
138 4 0.4239 26852
139 4 0.434 26852
140 1 0.5414 26852
141 1 0.5277 26852
142 0 0.6359 26852
143 0 0.6278 26852
144 3 0.7268 26852
145 2 0.3228 28134
146 4 0.4282 28134
147 4 0.4252 28134
148 1 0.5323 28134
149 1 0.5419 28134
150 0 0.6641 28134
151 0 0.6545 28134
152 3 0.7585 28134
153 2 0.3246 29252
154 4 0.4477 29252
155 4 0.4535 29252
156 1 0.5683 29252
157 1 0.5574 29252
158 0 0.6675 29252
159 0 0.6607 29252
160 3 0.7938 29252
161 2 0.3278 30426
162 4 0.4459 30426
163 4 0.4394 30426
164 1 0.5616 30426
165 1 0.57 30426
166 0 0.6931 30426
167 0 0.6966 30426
168 3 0.81 30426
169 2 0.3298 31789
170 4 0.454 31789
171 4 0.4491 31789
172 1 0.5943 31789
173 1 0.5843 31789
174 0 0.7082 31789
175 0 0.7061 31789
176 3 0.838 31789
177 2 0.3285 33009
178 4 0.4667 33009
179 4 0.4616 33009
180 1 0.594 33009
181 1 0.6038 33009
182 0 0.7487 33009
183 0 0.736 33009
184 3 0.875 33009
185 2 0.3306 34305
186 4 0.4671 34305
187 4 0.464 34305
188 1 0.613 34305
189 1 0.6168 34305
190 0 0.7627 34305
191 0 0.7642 34305
192 3 0.8998 34305
193 2 0.3333 35227
194 4 0.479 35227
195 4 0.4772 35227
196 1 0.6242 35227
197 1 0.635 35227
198 0 0.7888 35227
199 0 0.7833 35227
200 3 0.9459 35227
201 2 0.3309 36579
202 4 0.4904 36579
203 4 0.482 36579
204 1 0.6422 36579
205 1 0.6543 36579
206 0 0.8179 36579
207 0 0.8057 36579
208 3 0.9585 36579
209 2 0.3324 38059
210 4 0.5145 38059
211 4 0.4932 38059
212 1 0.661 38059
213 1 0.6659 38059
214 0 0.8362 38059
215 0 0.8232 38059
216 3 0.9901 38059
217 2 0.336 39217
218 4 0.5063 39217
219 4 0.514 39217
220 1 0.6799 39217
221 1 0.6833 39217
222 0 0.8641 39217
223 0 0.8544 39217
224 3 1.035 39217
225 2 0.3397 40804
226 4 0.5174 40804
227 4 0.5116 40804
228 1 0.7134 40804
229 1 0.7091 40804
230 0 0.8873 40804
231 0 0.8771 40804
232 3 1.0712 40804
233 2 0.3422 42359
234 4 0.5287 42359
235 4 0.518 42359
236 1 0.7333 42359
237 1 0.7214 42359
238 0 0.9132 42359
239 0 0.9076 42359
240 3 1.1099 42359
241 2 0.3459 43884
242 4 0.5345 43884
243 4 0.5312 43884
244 1 0.7519 43884
245 1 0.745 43884
246 0 0.9369 43884
247 0 0.942 43884
248 3 1.1413 43884
249 2 0.3398 44830
250 4 0.5473 44830
251 4 0.542 44830
252 1 0.7633 44830
253 1 0.7586 44830
254 0 0.9806 44830
255 0 0.962 44830
256 3 1.1816 44830
257 2 0.3449 46861
258 4 0.5626 46861
259 4 0.5473 46861
260 1 0.7866 46861
261 1 0.7774 46861
262 0 1.0071 46861
263 0 0.9907 46861
264 3 1.2211 46861
265 2 0.3479 48119
266 4 0.5689 48119
267 4 0.5599 48119
268 1 0.7984 48119
269 1 0.8038 48119
270 0 1.0319 48119
271 0 1.0958 48119
272 3 1.2592 48119
273 2 0.351 50084
274 4 0.5773 50084
275 4 0.5884 50084
276 1 0.8118 50084
277 1 0.8195 50084
278 0 1.0724 50084
279 0 1.0576 50084
280 3 1.3103 50084
281 2 0.356 50894
282 4 0.6109 50894
283 4 0.5822 50894
284 1 0.832 50894
285 1 0.8428 50894
286 0 1.0941 50894
287 0 1.0832 50894
288 3 1.3578 50894
289 2 0.3567 52897
290 4 0.6036 52897
291 4 0.5921 52897
292 1 0.8634 52897
293 1 0.863 52897
294 0 1.136 52897
295 0 1.1194 52897
296 3 1.4225 52897
297 2 0.3554 55266
298 4 0.6186 55266
299 4 0.6095 55266
300 1 0.8765 55266
301 1 0.886 55266
302 0 1.1609 55266
303 0 1.1642 55266
304 3 1.4273 55266
305 2 0.3571 56977
306 4 0.6307 56977
307 4 0.6217 56977
308 1 0.8995 56977
309 1 0.9151 56977
310 0 1.216 56977
311 0 1.1934 56977
312 3 1.4739 56977
313 2 0.3604 58166
314 4 0.6487 58166
315 4 0.6342 58166
316 1 0.9373 58166
317 1 0.9447 58166
318 0 1.2475 58166
319 0 1.212 58166
320 3 1.5125 58166
321 2 0.3588 60122
322 4 0.6696 60122
323 4 0.6476 60122
324 1 0.9466 60122
325 1 0.9578 60122
326 0 1.2645 60122
327 0 1.2457 60122
328 3 1.5784 60122
329 2 0.3593 62078
330 4 0.6657 62078
331 4 0.6576 62078
332 1 0.9719 62078
333 1 0.9863 62078
334 0 1.3259 62078
335 0 1.2845 62078
336 3 1.5984 62078
337 2 0.3609 63591
338 4 0.6813 63591
339 4 0.6679 63591
340 1 0.9943 63591
341 1 1.0188 63591
342 0 1.3355 63591
343 0 1.3235 63591
344 3 1.654 63591
345 2 0.3646 65170
346 4 0.7052 65170
347 4 0.6781 65170
348 1 1.0159 65170
349 1 1.0303 65170
350 0 1.3692 65170
351 0 1.3564 65170
352 3 1.7089 65170
353 2 0.3695 67563
354 4 0.7126 67563
355 4 0.6921 67563
356 1 1.0479 67563
357 1 1.0629 67563
358 0 1.4242 67563
359 0 1.3912 67563
360 3 1.7498 67563
361 2 0.3776 69974
362 4 0.7195 69974
363 4 0.709 69974
364 1 1.0903 69974
365 1 1.0915 69974
366 0 1.4448 69974
367 0 1.4361 69974
368 3 1.8118 69974
369 2 0.3723 71649
370 4 0.7485 71649
371 4 0.7224 71649
372 1 1.0956 71649
373 1 1.1176 71649
374 0 1.4983 71649
375 0 1.4768 71649
376 3 1.863 71649
377 2 0.3739 73323
378 4 0.7488 73323
379 4 0.741 73323
380 1 1.1444 73323
381 1 1.1398 73323
382 0 1.5289 73323
383 0 1.5181 73323
384 3 1.9354 73323
385 2 0.3789 75692
386 4 0.7634 75692
387 4 0.7469 75692
388 1 1.1528 75692
389 1 1.164 75692
390 0 1.5773 75692
391 0 1.5365 75692
392 3 1.9412 75692
393 2 0.3762 77843
394 4 0.7826 77843
395 4 0.7714 77843
396 1 1.1763 77843
397 1 1.1842 77843
398 0 1.6088 77843
399 0 1.5891 77843
400 3 2.0214 77843
401 2 0.3774 79976
402 4 0.7927 79976
403 4 0.7772 79976
404 1 1.2098 79976
405 1 1.2445 79976
406 0 1.6409 79976
407 0 1.6217 79976
408 3 2.0403 79976
409 2 0.382 81671
410 4 0.8232 81671
411 4 0.7895 81671
412 1 1.2287 81671
413 1 1.2533 81671
414 0 1.6847 81671
415 0 1.6819 81671
416 3 2.0949 81671
417 2 0.385 83833
418 4 0.8294 83833
419 4 0.8043 83833
420 1 1.274 83833
421 1 1.2907 83833
422 0 1.7265 83833
423 0 1.7021 83833
424 3 2.1666 83833
425 2 0.387 86868
426 4 0.8388 86868
427 4 0.8191 86868
428 1 1.2945 86868
429 1 1.3304 86868
430 0 1.7632 86868
431 0 1.7441 86868
432 3 2.2246 86868
433 2 0.3886 88392
434 4 0.8515 88392
435 4 0.8341 88392
436 1 1.3269 88392
437 1 1.3438 88392
438 0 1.8258 88392
439 0 1.7838 88392
440 3 2.2554 88392
441 2 0.3915 90713
442 4 0.8847 90713
443 4 0.846 90713
444 1 1.3534 90713
445 1 1.3702 90713
446 0 1.8632 90713
447 0 1.8862 90713
448 3 2.3303 90713
449 2 0.3948 93658
450 4 0.8858 93658
451 4 0.8793 93658
452 1 1.3851 93658
453 1 1.4081 93658
454 0 1.8938 93658
455 0 1.8931 93658
456 3 2.3831 93658
457 2 0.3985 95746
458 4 0.9095 95746
459 4 0.8809 95746
460 1 1.4204 95746
461 1 1.4168 95746
462 0 1.9332 95746
463 0 1.9218 95746
464 3 2.4588 95746
465 2 0.398 96925
466 4 0.9206 96925
467 4 0.9 96925
468 1 1.4636 96925
469 1 1.4659 96925
470 0 2.005 96925
471 0 1.9941 96925
472 3 2.509 96925
473 2 0.4052 100222
474 4 0.9429 100222
475 4 0.9195 100222
476 1 1.4848 100222
477 1 1.499 100222
478 0 2.0337 100222
479 0 2.0155 100222
480 3 2.5816 100222
481 2 0.4062 102343
482 4 0.9561 102343
483 4 0.9281 102343
484 1 1.4965 102343
485 1 1.5356 102343
486 0 2.082 102343
487 0 2.0523 102343
488 3 2.6417 102343
489 2 0.4086 105578
490 4 0.9761 105578
491 4 0.9456 105578
492 1 1.5491 105578
493 1 1.5574 105578
494 0 2.1313 105578
495 0 2.1085 105578
496 3 2.6863 105578
497 2 0.4054 107990
498 4 0.9949 107990
499 4 0.9751 107990
500 1 1.5778 107990
501 1 1.5771 107990
502 0 2.1697 107990
503 0 2.1709 107990
504 3 2.7407 107990
505 2 0.411 110159
506 4 1.0132 110159
507 4 0.9858 110159
508 1 1.6162 110159
509 1 1.6186 110159
510 0 2.2262 110159
511 0 2.2108 110159
512 3 2.8179 110159
513 2 0.4191 113262
514 4 1.0353 113262
515 4 1.0168 113262
516 1 1.6344 113262
517 1 1.6487 113262
518 0 2.2906 113262
519 0 2.2463 113262
520 3 2.8737 113262
521 2 0.4335 115795
522 4 1.0732 115795
523 4 1.0233 115795
524 1 1.6946 115795
525 1 1.6938 115795
526 0 2.3715 115795
527 0 2.3253 115795
528 3 2.9501 115795
529 2 0.4252 117484
530 4 1.0681 117484
531 4 1.0379 117484
532 1 1.7 117484
533 1 1.7289 117484
534 0 2.5705 117484
535 0 2.6486 117484
536 3 3.3206 117484
537 2 0.465 120268
538 4 1.1941 120268
539 4 1.1666 120268
540 1 1.9087 120268
541 1 1.9285 120268
542 0 2.6321 120268
543 0 2.5543 120268
544 3 3.2913 120268
545 2 0.4481 123135
546 4 1.1712 123135
547 4 1.142 123135
548 1 1.9098 123135
549 1 1.9222 123135
550 0 2.6685 123135
551 0 2.5404 123135
552 3 3.4027 123135
553 2 0.4533 126103
554 4 1.1556 126103
555 4 1.1342 126103
556 1 1.8598 126103
557 1 1.8914 126103
558 0 2.6369 126103
559 0 2.5949 126103
560 3 3.3272 126103
561 2 0.4412 128682
562 4 1.1717 128682
563 4 1.1521 128682
564 1 1.9629 128682
565 1 1.9934 128682
566 0 2.7545 128682
567 0 2.7341 128682
568 3 3.5004 128682
569 2 0.4553 131718
570 4 1.2499 131718
571 4 1.2095 131718
572 1 2.0053 131718
573 1 2.0237 131718
574 0 2.8237 131718
575 0 2.779 131718
576 3 3.5951 131718
577 2 0.4601 134284
578 4 1.2473 134284
579 4 1.2251 134284
580 1 2.0667 134284
581 1 2.0541 134284
582 0 2.8949 134284
583 0 2.8601 134284
584 3 3.6862 134284
585 2 0.4703 136868
586 4 1.2803 136868
587 4 1.2527 136868
588 1 2.1139 136868
589 1 2.1101 136868
590 0 2.9418 136868
591 0 2.9241 136868
592 3 3.6309 136868
593 2 0.4406 139038
594 4 1.2159 139038
595 4 1.1765 139038
596 1 1.9948 139038
597 1 2.015 139038
598 0 2.8321 139038
599 0 3.1016 139038
600 3 3.9571 139038
601 2 0.4794 142229
602 4 1.3767 142229
603 4 1.3423 142229
604 1 2.2239 142229
605 1 2.2611 142229
606 0 3.2139 142229
607 0 3.1741 142229
608 3 4.1396 142229
609 2 0.6076 145062
610 4 1.4113 145062
611 4 1.3567 145062
612 1 2.3104 145062
613 1 2.2638 145062
614 0 3.0418 145062
615 0 3.0516 145062
616 3 3.8464 145062

==> data/charts4j.dat <==
id label mean size
1 0 0.006539504 1000
2 0 0.007953498 1100
3 0 0.009186662 1200
4 0 0.01308107 1300
5 0 0.012087034 1400
6 0 0.013185502 1500
7 0 0.015029174 1600
8 0 0.014706553 1700
9 0 0.016898435 1800
10 0 0.017865611 1900
11 0 0.019792108 2000
12 0 0.019808818 2100
13 0 0.02335359 2200
14 0 0.025926357 2300
15 0 0.028143698 2400
16 0 0.027429571 2500
17 0 0.031132479 2600
18 0 0.034169422 2700
19 0 0.032672034 2800
20 0 0.037863081 2900
21 0 0.039363894 3000
22 0 0.041896674 3100
23 0 0.04576865 3200
24 0 0.052799171 3300
25 0 0.047591079 3400
26 0 0.050535631 3500
27 0 0.050472143 3600
28 0 0.055099845 3700
29 0 0.053373106 3800
30 0 0.060921338 3900
31 0 0.060797356 4000
32 0 0.061839475 4100
33 0 0.067693785 4200
34 0 0.067156501 4300
35 0 0.06971511 4400
36 0 0.075131945 4500
37 0 0.076765777 4600
38 0 0.078118027 4700
39 0 0.083267454 4800
40 0 0.08875757 4900
41 0 0.087989554 5000
42 0 0.091530744 5100
43 0 0.09075273 5200
44 0 0.096543488 5300
45 0 0.10076962 5400
46 0 0.103918455 5500
47 0 0.114145966 5600
48 0 0.116017735 5700
49 0 0.112707176 5800
50 0 0.120175111 5900
51 0 0.121029795 6000
52 2 0.118867942 6100
53 0 0.127544436 6200
54 0 0.132441013 6300
55 0 0.1407023 6400
56 2 0.144448257 6500
57 0 0.137365498 6600
58 2 0.151257566 6700
59 2 0.156230999 6800
60 2 0.169496363 6900
61 2 0.153581689 7000
62 2 0.170060987 7100
63 2 0.172514735 7200
64 2 0.163924489 7300
65 2 0.170429488 7400
66 2 0.182563732 7500
67 2 0.177827358 7600
68 2 0.182749138 7700
69 2 0.194565996 7800
70 2 0.200190451 7900
71 2 0.198933046 8000
72 2 0.203202014 8100
73 2 0.203964984 8200
74 2 0.224564587 8300
75 2 0.21938248 8400
76 2 0.221949243 8500
77 2 0.222717522 8600
78 2 0.237706401 8700
79 2 0.24500472 8800
80 2 0.251278799 8900
81 2 0.244497718 9000
82 2 0.242238369 9100
83 2 0.254343642 9200
84 2 0.264314429 9300
85 2 0.279813692 9400
86 2 0.273941926 9500
87 2 0.271093529 9600
88 2 0.274491337 9700
89 2 0.285264044 9800
90 2 0.302708293 9900
91 2 0.300947634 10000
92 2 0.30276927 10100
93 2 0.323604556 10200
94 2 0.315518311 10300
95 2 0.322082345 10400
96 2 0.31703814 10500
97 2 0.328757334 10600
98 2 0.322560688 10700
99 2 0.334510807 10800
100 2 0.348879351 10900
101 2 0.344432915 11000
102 2 0.348910863 11100
103 2 0.367083883 11200
104 2 0.366921006 11300
105 2 0.378620488 11400
106 2 0.385138686 11500
107 2 0.376837955 11600
108 2 0.390478779 11700
109 2 0.390024078 11800
110 2 0.414329113 11900
111 2 0.408896262 12000
112 2 0.429533876 12100
113 2 0.42664874 12200
114 2 0.423527519 12300
115 2 0.43968841 12400
116 2 0.433285352 12500
117 2 0.449373342 12600
118 2 0.452378491 12700
119 2 0.468705206 12800
120 2 0.461645783 12900
121 2 0.464185298 13000
122 2 0.489445915 13100
123 2 0.488118763 13200
124 2 0.504909223 13300
125 2 0.497151776 13400
126 2 0.511705208 13500
127 2 0.5084962 13600
128 2 0.512891756 13700
129 2 0.533319339 13800
130 2 0.54456009 13900
131 2 0.545376926 14000
132 2 0.543717783 14100
133 2 0.563031587 14200
134 2 0.56381812 14300
135 2 0.572004057 14400
136 2 0.581483054 14500
137 2 0.593498139 14600
138 2 0.599397767 14700
139 2 0.591035509 14800
140 2 0.599450762 14900
141 2 0.619768609 15000
142 2 0.621055654 15100
143 2 0.621925578 15200
144 2 0.636609878 15300
145 2 0.652514706 15400
146 2 0.664697028 15500
147 2 0.666570305 15600
148 2 0.678043085 15700
149 2 0.683176029 15800
150 2 0.700251389 15900
151 2 0.694394205 16000
152 2 0.721910036 16100
153 2 0.710650288 16200
154 2 0.728500923 16300
155 2 0.717033681 16400
156 2 0.731804418 16500
157 2 0.738360444 16600
158 2 0.746816649 16700
159 2 0.75858962 16800
160 2 0.757058364 16900
161 2 0.791940998 17000
162 2 0.783762278 17100
163 2 0.785661756 17200
164 2 0.813974059 17300
165 2 0.81837995 17400
166 2 0.822507608 17500
167 2 0.843785864 17600
168 2 0.834500343 17700
169 2 0.863824766 17800
170 2 0.864863976 17900
171 2 0.86849913 18000
172 2 0.881017087 18100
173 2 0.890046976 18200
174 2 0.894723909 18300
175 2 0.887837398 18400
176 2 0.901880964 18500
177 2 0.919990927 18600
178 2 0.928098529 18700
179 2 0.94104784 18800
180 2 0.950463471 18900
181 2 0.952655165 19000
182 2 0.981122125 19100
183 2 1.009786725 19200
184 2 0.983321903 19300
185 2 0.99346114 19400
186 2 0.992071905 19500
187 2 1.025003944 19600
188 2 1.005113914 19700
189 2 1.018203367 19800
190 2 1.019411319 19900
191 2 1.041323491 20000
192 2 1.063820118 20100
193 2 1.070350477 20200
194 2 1.090489305 20300
195 2 1.095349971 20400
196 2 1.098128017 20500
197 2 1.136682502 20600
198 2 1.13080012 20700
199 2 1.156936603 20800
200 2 1.143001991 20900
201 2 1.148153326 21000
202 2 1.160431904 21100
203 2 1.174243063 21200
204 2 1.20341282 21300
205 2 1.235312759 21400
206 2 1.214755322 21500
207 2 1.217958948 21600
208 2 1.225654751 21700
209 2 1.216514161 21800
210 2 1.254160221 21900
211 2 1.28447408 22000
212 2 1.319335275 22100
213 2 1.301234626 22200
214 2 1.31661777 22300
215 2 1.320831637 22400
216 2 1.323955008 22500
217 2 1.325216802 22600
218 2 1.34202982 22700
219 2 1.329499991 22800
220 2 1.377451416 22900
221 2 1.402224175 23000
222 2 1.413606813 23100
223 2 1.399524862 23200
224 2 1.415242767 23300
225 2 1.412295759 23400
226 2 1.428553114 23500
227 2 1.455375188 23600
228 2 1.481693332 23700
229 2 1.474726052 23800
230 2 1.473343975 23900
231 2 1.516612039 24000
232 2 1.498209175 24100
233 2 1.514897532 24200
234 2 1.526740673 24300
235 2 1.561957284 24400
236 2 1.536664859 24500
237 2 1.555142441 24600
238 2 1.571487139 24700
239 2 1.56453885 24800
240 2 1.607922269 24900
241 2 1.639147533 25000
242 2 1.664608494 25100
243 2 1.63835572 25200
244 2 1.650270179 25300
245 2 1.65410229 25400
246 2 1.686530196 25500
247 2 1.705840509 25600
248 2 1.733199549 25700
249 2 1.750087891 25800
250 2 1.752445619 25900
251 2 1.728972264 26000
252 2 1.749683377 26100
253 2 1.793852975 26200
254 2 1.79501476 26300
255 2 1.7736929 26400
256 2 1.810395737 26500
257 2 1.810687885 26600
258 2 1.836161315 26700
259 2 1.851937021 26800
260 2 1.853198362 26900
261 2 1.881324946 27000
262 2 1.914142311 27100
263 2 1.885353079 27200
264 2 1.922939923 27300
265 2 1.927061539 27400
266 2 1.932406025 27500
267 2 1.949118201 27600
268 2 1.947946653 27700
269 2 1.995201552 27800
270 2 2.000760196 27900
271 2 2.02989911 28000
272 2 2.031274144 28100
273 2 2.036794861 28200
274 2 2.060641458 28300
275 2 2.075838198 28400
276 2 2.075646916 28500
277 2 2.089067479 28600
278 2 2.102105545 28700
279 2 2.113314022 28800
280 2 2.162232596 28900
281 2 2.138256227 29000
282 2 2.172505707 29100
283 2 2.19078149 29200
284 2 2.17396097 29300
285 2 2.199807897 29400
286 2 2.19935515 29500
287 2 2.253522607 29600
288 2 2.254024072 29700
289 2 2.285009866 29800
290 2 2.272635943 29900
291 2 2.30329424 30000
292 2 2.301579109 30100
293 2 2.33687704 30200
294 2 2.328672296 30300
295 2 2.361336923 30400
296 2 2.364489914 30500
297 2 2.397881992 30600
298 2 2.391343638 30700
299 2 2.430745415 30800
300 2 2.418309368 30900
301 2 2.468477308 31000
302 2 2.449315242 31100
303 2 2.478761696 31200
304 2 2.493373753 31300
305 2 2.497071872 31400
306 2 2.518673568 31500
307 2 2.524662079 31600
308 2 2.593610743 31700
309 2 2.6257547 31800
310 2 2.609332785 31900
311 2 2.610933438 32000
312 2 2.621514346 32100
313 2 2.622926676 32200
314 2 2.647121179 32300
315 2 2.657192815 32400
316 2 2.661063338 32500
317 2 2.713983184 32600
318 2 2.719009208 32700
319 2 2.728944688 32800
320 2 2.727953773 32900
321 2 2.791726493 33000
322 2 2.79560693 33100
323 2 2.812838769 33200
324 2 2.785270187 33300
325 2 2.806446424 33400
326 2 2.806796989 33500
327 2 2.851906919 33600
328 2 2.867892021 33700
329 2 2.924097039 33800
330 2 2.924002564 33900
331 2 2.912830095 34000
332 2 2.940930945 34100
333 2 3.00466502 34200
334 2 2.979447227 34300
335 2 2.99530135 34400
336 2 2.999355949 34500
337 2 3.009681379 34600
338 2 3.029034491 34700
339 2 3.058435218 34800
340 2 3.048405762 34900
341 2 3.085467478 35000
342 2 3.110024026 35100
343 2 3.139988932 35200
344 2 3.155873478 35300
345 2 3.19440179 35400
346 2 3.182062051 35500
347 2 3.216570996 35600
348 2 3.193683112 35700
349 2 3.203323619 35800
350 2 3.245784909 35900
351 2 3.244767964 36000
352 2 3.263266732 36100
353 2 3.323856208 36200
354 2 3.384017215 36300
355 2 3.360749918 36400
356 2 3.35586657 36500
357 2 3.379888034 36600
358 2 3.44602016 36700
359 2 3.430459765 36800
360 2 3.408761314 36900
361 2 3.471717017 37000
362 2 3.496109003 37100
363 2 3.506104169 37200
364 2 3.494882172 37300
365 2 3.541374325 37400
366 2 3.542932677 37500
367 2 3.575546846 37600
368 2 3.630244653 37700
369 2 3.590658303 37800
370 2 3.594680157 37900
371 2 3.621811098 38000
372 2 3.640155003 38100
373 2 3.696123356 38200
374 2 3.642535158 38300
375 2 3.779152855 38400
376 2 3.695132724 38500
377 2 3.776488474 38600
378 2 3.78625189 38700
379 2 3.840473705 38800
380 2 3.818885053 38900
381 2 3.817524337 39000
382 2 3.804811802 39100
383 2 3.838618865 39200
384 2 3.847516226 39300
385 2 3.909308023 39400
386 2 3.934098572 39500
387 2 3.936964728 39600
388 2 3.942871564 39700
389 2 3.949049379 39800
390 2 4.046701568 39900
391 2 4.021091777 40000
392 2 4.016346513 40100
393 2 4.009826349 40200
394 2 4.037486472 40300
395 2 4.099122493 40400
396 2 4.100341788 40500
397 2 4.11695872 40600
398 2 4.184149856 40700
399 2 4.113816147 40800
400 2 4.254708252 40900
401 2 4.196980135 41000
402 2 4.229751185 41100
403 2 4.248651444 41200
404 2 4.278603972 41300
405 2 4.276130825 41400
406 2 4.294330796 41500
407 2 4.298370405 41600
408 2 4.34281316 41700
409 2 4.31385536 41800
410 2 4.366347383 41900
411 2 4.485737074 42000
412 2 4.441261095 42100
413 2 4.4430133 42200
414 2 4.475507515 42300
415 2 4.525141944 42400
416 2 4.538494833 42500
417 2 4.516176312 42600
418 2 4.57086672 42700
419 2 4.563307352 42800
420 2 4.590502854 42900
421 2 4.601000491 43000
422 2 4.619888106 43100
423 2 4.644383891 43200
424 2 4.647668224 43300
425 2 4.67553283 43400
426 2 4.709892344 43500
427 2 4.713102432 43600
428 2 4.784985003 43700
429 2 4.779339836 43800
430 2 4.791101675 43900
431 2 4.865716843 44000
432 2 4.853282041 44100
433 2 4.834472661 44200
434 2 4.91420379 44300
435 2 4.917108083 44400
436 2 5.028092557 44500
437 2 4.961853864 44600
438 2 4.973034873 44700
439 2 4.987939457 44800
440 2 5.071748315 44900
441 2 5.040700473 45000
442 2 5.108307382 45100
443 2 5.068319003 45200
444 2 5.16542277 45300
445 2 5.169679899 45400
446 2 5.136132188 45500
447 2 5.163656406 45600
448 2 5.23599872 45700
449 2 5.190277951 45800
450 2 5.228405138 45900
451 2 5.210324766 46000
452 2 5.254022888 46100
453 2 5.267597402 46200
454 2 5.349009711 46300
455 2 5.365699022 46400
456 2 5.32692551 46500
457 2 5.421839751 46600
458 2 5.367856858 46700
459 2 5.47635578 46800
460 2 5.498558572 46900
461 2 5.5030258 47000
462 2 5.48314866 47100
463 2 5.530304388 47200
464 2 5.560381335 47300
465 2 5.586355958 47400
466 2 5.619271221 47500
467 2 5.645062041 47600
468 2 5.63393147 47700
469 2 5.689857198 47800
470 2 5.792794198 47900
471 2 5.770487329 48000
472 2 5.737609291 48100
473 2 5.844808295 48200
474 2 5.832551561 48300
475 2 5.801862978 48400
476 2 5.915495174 48500
477 2 5.896950889 48600
478 2 5.912291099 48700
479 2 5.915322435 48800
480 2 5.982588374 48900
481 2 5.996218625 49000
482 2 6.068160063 49100
483 2 6.054558645 49200
484 2 6.141238582 49300
485 2 6.079933181 49400
486 2 6.096806465 49500
487 2 6.121864385 49600
488 2 6.168422779 49700
489 2 6.257240225 49800
490 2 6.176960118 49900
491 2 6.502745325 50000
492 2 6.328479041 50100
493 2 6.269162394 50200
494 2 6.309041913 50300
495 2 6.295173682 50400
496 2 6.356674299 50500
497 2 6.353246223 50600
498 2 6.470216928 50700
499 2 6.438360994 50800
500 2 6.897348821 50900
501 0 0.003922871 1000
502 0 0.004878784 1100
503 0 0.005176229 1200
504 0 0.005910515 1300
505 0 0.006893321 1400
506 0 0.006442602 1500
507 0 0.007293011 1600
508 0 0.007775447 1700
509 0 0.008042053 1800
510 0 0.009610469 1900
511 0 0.008773511 2000
512 0 0.009517969 2100
513 0 0.009223046 2200
514 0 0.010893973 2300
515 0 0.009839188 2400
516 0 0.011225425 2500
517 0 0.011030483 2600
518 0 0.012208157 2700
519 0 0.0123129 2800
520 0 0.012419122 2900
521 0 0.012673972 3000
522 0 0.012943255 3100
523 0 0.015825213 3200
524 0 0.013364944 3300
525 0 0.014544617 3400
526 0 0.01454531 3500
527 0 0.014884859 3600
528 0 0.01554296 3700
529 0 0.017137612 3800
530 0 0.016489039 3900
531 0 0.016873042 4000
532 0 0.018761678 4100
533 0 0.018873197 4200
534 0 0.019286561 4300
535 0 0.01960476 4400
536 0 0.020148725 4500
537 0 0.022834449 4600
538 0 0.023015398 4700
539 0 0.021454159 4800
540 0 0.020639352 4900
541 0 0.021172223 5000
542 0 0.02141139 5100
543 0 0.021229962 5200
544 0 0.024479028 5300
545 0 0.022970926 5400
546 0 0.024788354 5500
547 0 0.022342834 5600
548 0 0.02387503 5700
549 0 0.025692355 5800
550 0 0.025362831 5900
551 0 0.027994537 6000
552 0 0.027841168 6100
553 0 0.025583863 6200
554 0 0.029714098 6300
555 0 0.02809109 6400
556 0 0.03083648 6500
557 0 0.028254385 6600
558 0 0.028295918 6700
559 0 0.029866423 6800
560 0 0.029910474 6900
561 0 0.029808823 7000
562 0 0.029853748 7100
563 0 0.032313511 7200
564 0 0.030785635 7300
565 0 0.032662603 7400
566 0 0.032458547 7500
567 0 0.02956788 7600
568 0 0.029918888 7700
569 0 0.031415148 7800
570 0 0.034805468 7900
571 0 0.031820295 8000
572 0 0.034871751 8100
573 0 0.034400735 8200
574 0 0.03652365 8300
575 0 0.033808471 8400
576 0 0.033562704 8500
577 0 0.039683275 8600
578 0 0.038940002 8700
579 0 0.038385872 8800
580 0 0.038969219 8900
581 0 0.039582615 9000
582 0 0.035948003 9100
583 0 0.038533408 9200
584 0 0.039410605 9300
585 0 0.039022574 9400
586 0 0.043537798 9500
587 0 0.042837007 9600
588 0 0.044071849 9700
589 0 0.04107599 9800
590 0 0.044278366 9900
591 0 0.044817307 10000
592 0 0.042214314 10100
593 0 0.045373164 10200
594 0 0.049478791 10300
595 0 0.044372132 10400
596 0 0.04740997 10500
597 0 0.044046289 10600
598 0 0.045739852 10700
599 0 0.049319277 10800
600 0 0.048070787 10900
601 0 0.046618244 11000
602 0 0.051017298 11100
603 0 0.053702238 11200
604 0 0.05199074 11300
605 0 0.049052047 11400
606 0 0.049774065 11500
607 0 0.047863834 11600
608 0 0.051534009 11700
609 0 0.048206583 11800
610 0 0.050678626 11900
611 0 0.053247412 12000
612 0 0.056831136 12100
613 0 0.05146013 12200
614 0 0.05277578 12300
615 0 0.056524948 12400
616 0 0.056274001 12500
617 0 0.055778499 12600
618 0 0.053685725 12700
619 0 0.056774144 12800
620 0 0.055842137 12900
621 0 0.057106376 13000
622 0 0.054010842 13100
623 0 0.061055318 13200
624 0 0.056938185 13300
625 0 0.05348408 13400
626 0 0.056561435 13500
627 0 0.054201939 13600
628 0 0.061654887 13700
629 0 0.053116772 13800
630 0 0.062523814 13900
631 0 0.062014947 14000
632 0 0.068271119 14100
633 0 0.05827691 14200
634 0 0.065507882 14300
635 0 0.063034055 14400
636 0 0.064054467 14500
637 0 0.061488899 14600
638 0 0.064323508 14700
639 0 0.066258558 14800
640 0 0.06699067 14900
641 0 0.067496349 15000
642 0 0.066664789 15100
643 0 0.063056055 15200
644 0 0.066877963 15300
645 0 0.061441368 15400
646 0 0.071629871 15500
647 0 0.063354329 15600
648 0 0.065606393 15700
649 0 0.071988196 15800
650 0 0.071057405 15900
651 0 0.066373099 16000
652 0 0.070748684 16100
653 0 0.069484439 16200
654 0 0.067370797 16300
655 0 0.079928502 16400
656 0 0.06854413 16500
657 0 0.06890431 16600
658 0 0.066636478 16700
659 0 0.070601114 16800
660 0 0.069208078 16900
661 0 0.06890739 17000
662 0 0.073995487 17100
663 0 0.070595825 17200
664 0 0.068574408 17300
665 0 0.075818585 17400
666 0 0.076307469 17500
667 0 0.075562271 17600
668 0 0.076955817 17700
669 0 0.081481573 17800
670 0 0.080669335 17900
671 0 0.080110417 18000
672 0 0.078913856 18100
673 0 0.082710293 18200
674 0 0.077227592 18300
675 0 0.090585223 18400
676 0 0.082083401 18500
677 0 0.081375119 18600
678 0 0.08145324 18700
679 0 0.08266366 18800
680 0 0.092046236 18900
681 0 0.080245189 19000
682 0 0.080342569 19100
683 0 0.077651287 19200
684 0 0.083204566 19300
685 0 0.085176368 19400
686 0 0.083121302 19500
687 0 0.084461546 19600
688 0 0.083272865 19700
689 0 0.087696888 19800
690 0 0.079636627 19900
691 0 0.084995647 20000
692 0 0.081835126 20100
693 0 0.092884222 20200
694 0 0.086770338 20300
695 0 0.087543537 20400
696 0 0.092298263 20500
697 0 0.092819216 20600
698 0 0.085565212 20700
699 0 0.090411744 20800
700 0 0.08772383 20900
701 0 0.092630501 21000
702 0 0.096801691 21100
703 0 0.09785962 21200
704 0 0.094819056 21300
705 0 0.090789981 21400
706 0 0.089321761 21500
707 0 0.094419809 21600
708 0 0.09266362 21700
709 0 0.097002287 21800
710 0 0.087656006 21900
711 0 0.092865028 22000
712 0 0.098181134 22100
713 0 0.093440076 22200
714 0 0.096637244 22300
715 0 0.09510772 22400
716 0 0.091336839 22500
717 0 0.10136555 22600
718 0 0.102910653 22700
719 0 0.096723418 22800
720 0 0.094074184 22900
721 0 0.099656173 23000
722 0 0.098924017 23100
723 0 0.108419597 23200
724 0 0.09701359 23300
725 0 0.095397926 23400
726 0 0.099768701 23500
727 0 0.100513336 23600
728 0 0.105110107 23700
729 0 0.101898715 23800
730 0 0.106610924 23900
731 0 0.102220067 24000
732 0 0.107122558 24100
733 0 0.104873798 24200
734 0 0.106122384 24300
735 0 0.105585639 24400
736 0 0.098173421 24500
737 0 0.108388285 24600
738 0 0.10467864 24700
739 0 0.11281438 24800
740 0 0.110328354 24900
741 0 0.102899238 25000
742 0 0.111862122 25100
743 0 0.107772243 25200
744 0 0.11210623 25300
745 0 0.107586982 25400
746 0 0.107887672 25500
747 0 0.109082683 25600
748 0 0.113006332 25700
749 0 0.118116958 25800
750 0 0.113654147 25900
751 0 0.110986432 26000
752 0 0.118283467 26100
753 0 0.11144356 26200
754 0 0.117907414 26300
755 0 0.118067008 26400
756 0 0.110114048 26500
757 0 0.117940832 26600
758 0 0.118194123 26700
759 0 0.108976585 26800
760 0 0.114756165 26900
761 0 0.113177507 27000
762 0 0.111178832 27100
763 0 0.120471902 27200
764 0 0.115837688 27300
765 0 0.120919178 27400
766 0 0.124467922 27500
767 0 0.107472165 27600
768 0 0.127510098 27700
769 0 0.123097247 27800
770 0 0.122675906 27900
771 0 0.125366021 28000
772 0 0.12159629 28100
773 0 0.12380261 28200
774 0 0.121407759 28300
775 0 0.12354223 28400
776 0 0.116127157 28500
777 0 0.123480792 28600
778 0 0.122186555 28700
779 0 0.122517769 28800
780 0 0.12182417 28900
781 0 0.132042517 29000
782 0 0.124082421 29100
783 0 0.122977293 29200
784 0 0.120691387 29300
785 0 0.117375873 29400
786 0 0.128547416 29500
787 0 0.134093308 29600
788 0 0.145266089 29700
789 0 0.128870424 29800
790 0 0.127887689 29900
791 0 0.131801673 30000
792 0 0.125717718 30100
793 0 0.133124033 30200
794 0 0.125884173 30300
795 0 0.126791405 30400
796 0 0.127844395 30500
797 0 0.126350121 30600
798 0 0.134418463 30700
799 0 0.128743883 30800
800 0 0.139033906 30900
801 0 0.134790549 31000
802 0 0.137413611 31100
803 0 0.13420948 31200
804 0 0.135336726 31300
805 0 0.134330753 31400
806 0 0.13373936 31500
807 0 0.140969695 31600
808 0 0.132596851 31700
809 0 0.139661978 31800
810 0 0.140096356 31900
811 0 0.136004454 32000
812 0 0.142039319 32100
813 0 0.137706209 32200
814 0 0.145492709 32300
815 0 0.138030295 32400
816 0 0.138929641 32500
817 0 0.140425149 32600
818 0 0.145326875 32700
819 0 0.140010609 32800
820 0 0.13951603 32900
821 0 0.142189224 33000
822 0 0.141974875 33100
823 0 0.151145205 33200
824 0 0.145356916 33300
825 0 0.141570228 33400
826 0 0.142331831 33500
827 0 0.147459418 33600
828 0 0.14023363 33700
829 0 0.141704182 33800
830 0 0.141185 33900
831 0 0.151002625 34000
832 0 0.13651367 34100
833 0 0.142515882 34200
834 0 0.146691619 34300
835 0 0.145654022 34400
836 0 0.149329107 34500
837 0 0.1451364 34600
838 0 0.156974921 34700
839 0 0.15291059 34800
840 0 0.15077455 34900
841 0 0.15379944 35000
842 0 0.154995227 35100
843 0 0.153155789 35200
844 0 0.153730616 35300
845 0 0.155599752 35400
846 0 0.159521887 35500
847 0 0.154499859 35600
848 0 0.148327913 35700
849 0 0.157249888 35800
850 0 0.16204529 35900
851 0 0.154630418 36000
852 0 0.157547476 36100
853 0 0.163286552 36200
854 0 0.152212776 36300
855 0 0.161816772 36400
856 0 0.15825574 36500
857 0 0.164632454 36600
858 0 0.156675855 36700
859 0 0.160579283 36800
860 0 0.165109345 36900
861 0 0.166614049 37000
862 0 0.155742442 37100
863 0 0.16278258 37200
864 0 0.165327878 37300
865 0 0.160579508 37400
866 0 0.16092069 37500
867 0 0.15522954 37600
868 0 0.16179951 37700
869 0 0.158279394 37800
870 0 0.162007275 37900
871 0 0.158808549 38000
872 0 0.159476316 38100
873 0 0.164065528 38200
874 0 0.1689763 38300
875 0 0.170525972 38400
876 0 0.159313846 38500
877 0 0.162558715 38600
878 0 0.160619939 38700
879 0 0.162285625 38800
880 0 0.170061089 38900
881 0 0.166230701 39000
882 0 0.173265575 39100
883 0 0.163628603 39200
884 0 0.170265416 39300
885 0 0.168320612 39400
886 0 0.170261255 39500
887 0 0.170072299 39600
888 0 0.174798509 39700
889 0 0.166666267 39800
890 0 0.171667919 39900
891 0 0.169129856 40000
892 0 0.168955607 40100
893 0 0.175864723 40200
894 0 0.183768877 40300
895 0 0.172720207 40400
896 0 0.185957693 40500
897 0 0.176846321 40600
898 0 0.178562215 40700
899 0 0.179772575 40800
900 0 0.167721057 40900
901 0 0.172785238 41000
902 0 0.163361341 41100
903 0 0.183303508 41200
904 0 0.178844323 41300
905 0 0.178727412 41400
906 0 0.182598964 41500
907 0 0.172984325 41600
908 0 0.176586594 41700
909 0 0.179634905 41800
910 0 0.182311234 41900
911 0 0.183157498 42000
912 0 0.17682561 42100
913 0 0.17837165 42200
914 0 0.178521082 42300
915 0 0.1766195 42400
916 0 0.18322072 42500
917 0 0.177824231 42600
918 0 0.185939856 42700
919 0 0.17744051 42800
920 0 0.197300746 42900
921 0 0.18644325 43000
922 0 0.187470123 43100
923 0 0.187115575 43200
924 0 0.181181114 43300
925 0 0.173858576 43400
926 0 0.19616847 43500
927 0 0.181773528 43600
928 0 0.189260951 43700
929 0 0.18294339 43800
930 0 0.185133464 43900
931 0 0.182206229 44000
932 0 0.193733169 44100
933 0 0.189404913 44200
934 0 0.184927517 44300
935 0 0.193933064 44400
936 0 0.182161708 44500
937 0 0.190743086 44600
938 0 0.201332975 44700
939 0 0.196225996 44800
940 0 0.192432258 44900
941 0 0.203334347 45000
942 0 0.184276005 45100
943 0 0.194384138 45200
944 0 0.196641619 45300
945 0 0.190728793 45400
946 0 0.187292568 45500
947 0 0.205145721 45600
948 0 0.187661644 45700
949 0 0.199717188 45800
950 0 0.204191188 45900
951 0 0.198632768 46000
952 0 0.215374727 46100
953 0 0.20760486 46200
954 0 0.209842938 46300
955 0 0.204241551 46400
956 0 0.19666213 46500
957 0 0.20424421 46600
958 0 0.202002021 46700
959 0 0.202956063 46800
960 0 0.205215125 46900
961 0 0.199482667 47000
962 0 0.206154674 47100
963 0 0.209367588 47200
964 0 0.205554537 47300
965 0 0.201757667 47400
966 0 0.208514395 47500
967 0 0.209976309 47600
968 0 0.207080698 47700
969 0 0.204779216 47800
970 0 0.207186261 47900
971 0 0.218856972 48000
972 0 0.214747109 48100
973 0 0.202820998 48200
974 0 0.216662307 48300
975 0 0.199132235 48400
976 0 0.200650294 48500
977 0 0.206258545 48600
978 0 0.209752933 48700
979 0 0.208090876 48800
980 0 0.208222285 48900
981 0 0.209799959 49000
982 0 0.216832466 49100
983 0 0.221317273 49200
984 0 0.221350352 49300
985 0 0.207002603 49400
986 0 0.216312481 49500
987 0 0.215069299 49600
988 0 0.218207638 49700
989 0 0.209009944 49800
990 0 0.213416792 49900
991 0 0.224274187 50000
992 0 0.221368916 50100
993 0 0.221279818 50200
994 0 0.209385268 50300
995 0 0.216438058 50400
996 0 0.221745255 50500
997 0 0.216195637 50600
998 0 0.216298051 50700
999 0 0.221619244 50800
1000 0 0.218787112 50900
1001 0 0.001024297 1000
1002 0 0.001660462 1100
1003 0 0.001968952 1200
1004 0 0.00141249 1300
1005 0 0.001710278 1400
1006 0 0.002353066 1500
1007 0 0.002275829 1600
1008 0 0.002078613 1700
1009 0 0.002245807 1800
1010 0 0.002456906 1900
1011 0 0.002782543 2000
1012 0 0.002997291 2100
1013 0 0.003213092 2200
1014 0 0.003456393 2300
1015 0 0.003761269 2400
1016 0 0.003922137 2500
1017 0 0.004241565 2600
1018 0 0.004580876 2700
1019 0 0.004719427 2800
1020 0 0.00541546 2900
1021 0 0.005561939 3000
1022 0 0.006830188 3100
1023 0 0.006066898 3200
1024 0 0.006545285 3300
1025 0 0.007185321 3400
1026 0 0.007172705 3500
1027 0 0.00758202 3600
1028 0 0.008291655 3700
1029 0 0.008999756 3800
1030 0 0.00821566 3900
1031 0 0.008482239 4000
1032 0 0.008709319 4100
1033 0 0.009086834 4200
1034 0 0.010361517 4300
1035 0 0.009934955 4400
1036 0 0.010444204 4500
1037 0 0.015787587 4600
1038 0 0.013476179 4700
1039 0 0.014086691 4800
1040 0 0.013240076 4900
1041 0 0.01536982 5000
1042 0 0.01366552 5100
1043 0 0.015659916 5200
1044 0 0.016639229 5300
1045 0 0.015661127 5400
1046 0 0.015655551 5500
1047 0 0.016679566 5600
1048 0 0.017019916 5700
1049 0 0.018740071 5800
1050 0 0.016620964 5900
1051 0 0.017355424 6000
1052 0 0.021310718 6100
1053 0 0.021056188 6200
1054 0 0.020480666 6300
1055 0 0.022097513 6400
1056 0 0.024116489 6500
1057 0 0.026566945 6600
1058 0 0.022268015 6700
1059 0 0.024373587 6800
1060 0 0.023070779 6900
1061 0 0.026972228 7000
1062 0 0.024512491 7100
1063 0 0.025806387 7200
1064 0 0.028376763 7300
1065 0 0.033901388 7400
1066 0 0.033787655 7500
1067 0 0.027774657 7600
1068 0 0.033440227 7700
1069 0 0.028962195 7800
1070 0 0.032667778 7900
1071 0 0.031413875 8000
1072 0 0.034612954 8100
1073 0 0.032575906 8200
1074 0 0.033231996 8300
1075 0 0.034066617 8400
1076 0 0.033698858 8500
1077 0 0.037986488 8600
1078 0 0.034929672 8700
1079 0 0.036623132 8800
1080 0 0.040632845 8900
1081 0 0.038967142 9000
1082 0 0.038630266 9100
1083 0 0.042089582 9200
1084 0 0.042911994 9300
1085 0 0.048702841 9400
1086 0 0.043145668 9500
1087 0 0.048314462 9600
1088 0 0.047574863 9700
1089 0 0.04696381 9800
1090 0 0.0467875 9900
1091 0 0.058635068 10000
1092 0 0.055575983 10100
1093 0 0.052567332 10200
1094 0 0.063095858 10300
1095 0 0.059747278 10400
1096 0 0.063093433 10500
1097 0 0.053305315 10600
1098 0 0.067678778 10700
1099 0 0.061000786 10800
1100 0 0.065271374 10900
1101 0 0.062531843 11000
1102 0 0.078665616 11100
1103 0 0.061729361 11200
1104 0 0.067159078 11300
1105 0 0.072706902 11400
1106 0 0.068278529 11500
1107 0 0.063491901 11600
1108 0 0.073234765 11700
1109 0 0.081179856 11800
1110 0 0.073553333 11900
1111 0 0.075419427 12000
1112 0 0.074469354 12100
1113 0 0.075388826 12200
1114 0 0.078261458 12300
1115 0 0.07714542 12400
1116 0 0.075591041 12500
1117 0 0.084003259 12600
1118 0 0.085194514 12700
1119 0 0.092004598 12800
1120 0 0.088915204 12900
1121 0 0.099296804 13000
1122 0 0.086400314 13100
1123 0 0.087114828 13200
1124 0 0.088536114 13300
1125 0 0.090244331 13400
1126 0 0.110781914 13500
1127 0 0.111851005 13600
1128 0 0.098545867 13700
1129 0 0.106303416 13800
1130 0 0.103985546 13900
1131 0 0.103700644 14000
1132 0 0.10329633 14100
1133 0 0.099664996 14200
1134 0 0.11594418 14300
1135 0 0.116340258 14400
1136 0 0.114802796 14500
1137 0 0.120699384 14600
1138 0 0.107255665 14700
1139 0 0.118412289 14800
1140 0 0.117626876 14900
1141 1 0.118314899 15000
1142 0 0.139330015 15100
1143 0 0.132264487 15200
1144 0 0.129671274 15300
1145 0 0.122174185 15400
1146 0 0.127287659 15500
1147 0 0.125658161 15600
1148 0 0.136224294 15700
1149 0 0.12607685 15800
1150 0 0.139910021 15900
1151 0 0.154191105 16000
1152 0 0.13555062 16100
1153 0 0.139888695 16200
1154 0 0.140775152 16300
1155 0 0.14510503 16400
1156 1 0.151078639 16500
1157 0 0.16460732 16600
1158 0 0.144927318 16700
1159 1 0.203781232 16800
1160 0 0.161392312 16900
1161 0 0.154738544 17000
1162 2 0.168202676 17100
1163 0 0.155786162 17200
1164 0 0.151282173 17300
1165 0 0.15451055 17400
1166 1 0.174167244 17500
1167 0 0.169884937 17600
1168 1 0.162564866 17700
1169 0 0.168749695 17800
1170 1 0.171927032 17900
1171 2 0.186240753 18000
1172 1 0.175559664 18100
1173 1 0.176500326 18200
1174 2 0.177484878 18300
1175 2 0.180017574 18400
1176 2 0.189040002 18500
1177 2 0.187531798 18600
1178 1 0.193956497 18700
1179 1 0.183253402 18800
1180 1 0.200283417 18900
1181 2 0.196411491 19000
1182 1 0.197438074 19100
1183 1 0.2003423 19200
1184 1 0.249750926 19300
1185 1 0.205516291 19400
1186 1 0.202779972 19500
1187 2 0.212375058 19600
1188 1 0.201009399 19700
1189 1 0.218394455 19800
1190 1 0.299898313 19900
1191 1 0.217306385 20000
1192 1 0.226139583 20100
1193 1 0.220715125 20200
1194 1 0.211701241 20300
1195 1 0.218839039 20400
1196 1 0.232503589 20500
1197 1 0.231428037 20600
1198 1 0.225301731 20700
1199 1 0.243195237 20800
1200 1 0.23595211 20900
1201 1 0.256195606 21000
1202 1 0.231705643 21100
1203 1 0.253186753 21200
1204 1 0.253338612 21300
1205 1 0.269771862 21400
1206 1 0.247302593 21500
1207 1 0.248755605 21600
1208 1 0.251141584 21700
1209 1 0.255252546 21800
1210 1 0.259425972 21900
1211 1 0.270400686 22000
1212 1 0.264569104 22100
1213 1 0.265996125 22200
1214 1 0.271262012 22300
1215 1 0.287659118 22400
1216 1 0.382663411 22500
1217 1 0.270551619 22600
1218 1 0.274868406 22700
1219 1 0.299551044 22800
1220 1 0.275686864 22900
1221 1 0.288858292 23000
1222 1 0.285776297 23100
1223 1 0.290376697 23200
1224 1 0.315140342 23300
1225 1 0.29420685 23400
1226 1 0.2928752 23500
1227 1 0.303311714 23600
1228 1 0.513819251 23700
1229 1 0.30452915 23800
1230 1 0.304768128 23900
1231 1 0.318545562 24000
1232 1 0.330570469 24100
1233 1 0.32055451 24200
1234 1 0.320351677 24300
1235 1 0.31897025 24400
1236 1 0.333652758 24500
1237 1 0.335475071 24600
1238 1 0.360364328 24700
1239 2 0.562012857 24800
1240 1 0.338679689 24900
1241 1 0.362209769 25000
1242 1 0.353273358 25100
1243 1 0.343870215 25200
1244 1 0.344654561 25300
1245 1 0.343792837 25400
1246 1 0.34282078 25500
1247 1 0.352030231 25600
1248 1 0.363978183 25700
1249 0 0.728760617 25800
1250 1 0.363880817 25900
1251 1 0.375240996 26000
1252 1 0.36137695 26100
1253 1 0.381152366 26200
1254 1 0.367137974 26300
1255 1 0.390218427 26400
1256 1 0.403784481 26500
1257 1 0.440733166 26600
1258 1 0.375738006 26700
1259 2 0.667190684 26800
1260 1 0.421137994 26900
1261 1 0.411617729 27000
1262 1 0.392921311 27100
1263 1 0.449357394 27200
1264 1 0.400207693 27300
1265 1 0.415500591 27400
1266 1 0.418040272 27500
1267 1 0.421060063 27600
1268 1 0.59244242 27700
1269 1 0.427867942 27800
1270 1 0.432752444 27900
1271 1 0.453473748 28000
1272 1 0.451484232 28100
1273 1 0.420673191 28200
1274 1 0.44953282 28300
1275 1 0.438720165 28400
1276 1 0.501796065 28500
1277 2 0.883924877 28600
1278 1 0.446524483 28700
1279 1 0.444469371 28800
1280 1 0.457371895 28900
1281 1 0.448541835 29000
1282 1 0.474602996 29100
1283 1 0.471066728 29200
1284 1 0.480789827 29300
1285 1 0.462574576 29400
1286 1 0.475498141 29500
1287 1 0.502409838 29600
1288 1 0.546044587 29700
1289 1 0.495482008 29800
1290 1 0.49460899 29900
1291 1 0.510791024 30000
1292 1 0.505878294 30100
1293 2 1.018154284 30200
1294 1 0.493046321 30300
1295 1 0.528812299 30400
1296 1 0.521137863 30500
1297 1 0.525732004 30600
1298 1 0.509500528 30700
1299 1 0.516491776 30800
1300 1 0.594375275 30900
1301 2 0.856967059 31000
1302 1 0.560076674 31100
1303 1 0.513130637 31200
1304 1 0.538976395 31300
1305 1 0.527044665 31400
1306 1 0.560403291 31500
1307 1 0.529157856 31600
1308 2 1.130384502 31700
1309 1 0.546156645 31800
1310 1 0.550972229 31900
1311 1 0.553601219 32000
1312 1 0.560664681 32100
1313 1 0.559885294 32200
1314 1 0.57441908 32300
1315 2 1.166004334 32400
1316 1 0.572158216 32500
1317 1 0.601870127 32600
1318 1 0.583532274 32700
1319 1 0.600076531 32800
1320 1 0.581657862 32900
1321 1 0.600175906 33000
1322 2 1.121386025 33100
1323 1 0.614231272 33200
1324 1 0.60748236 33300
1325 1 0.586327761 33400
1326 1 0.605042154 33500
1327 1 0.619945047 33600
1328 1 0.615992602 33700
1329 1 0.623446161 33800
1330 1 0.621626255 33900
1331 1 0.617364097 34000
1332 1 0.623783763 34100
1333 1 0.644877275 34200
1334 1 0.655528756 34300
1335 1 0.707723524 34400
1336 1 0.669036505 34500
1337 1 0.683769861 34600
1338 1 0.64679705 34700
1339 1 0.652747163 34800
1340 1 0.661427657 34900
1341 1 0.96268975 35000
1342 1 0.660788333 35100
1343 1 0.665695726 35200
1344 1 0.739869664 35300
1345 1 0.721662176 35400
1346 1 0.677787005 35500
1347 2 1.037576229 35600
1348 1 0.691549888 35700
1349 1 0.747972803 35800
1350 1 0.721176879 35900
1351 1 0.698032317 36000
1352 1 0.73834028 36100
1353 1 0.940368597 36200
1354 1 0.722448206 36300
1355 1 0.743247162 36400
1356 1 0.747000337 36500
1357 1 0.719162178 36600
1358 1 0.724742622 36700
1359 1 0.758563748 36800
1360 1 0.77400906 36900
1361 1 0.737369191 37000
1362 1 0.737441242 37100
1363 1 0.746366003 37200
1364 1 0.817744112 37300
1365 1 0.759163739 37400
1366 1 0.772625564 37500
1367 1 0.804883405 37600
1368 1 0.788575342 37700
1369 1 0.789207353 37800
1370 1 0.790737897 37900
1371 1 0.77280148 38000
1372 1 0.795144163 38100
1373 1 0.781133015 38200
1374 1 0.823825451 38300
1375 2 1.241160277 38400
1376 1 0.819205727 38500
1377 1 0.805148834 38600
1378 1 0.814497824 38700
1379 1 0.856495459 38800
1380 1 0.831372934 38900
1381 1 0.84951186 39000
1382 1 0.825055683 39100
1383 1 0.828395447 39200
1384 1 0.84156954 39300
1385 1 0.829276612 39400
1386 1 0.867425783 39500
1387 1 0.849738909 39600
1388 1 0.888349614 39700
1389 1 0.859362524 39800
1390 1 0.856916783 39900
1391 0 1.049321723 40000
1392 1 0.876864138 40100
1393 1 0.900930676 40200
1394 1 0.877825712 40300
1395 1 0.90815355 40400
1396 2 1.268412652 40500
1397 1 0.916852194 40600
1398 1 0.9431437 40700
1399 1 0.938566623 40800
1400 1 0.907133118 40900
1401 2 1.241987155 41000
1402 1 0.937119884 41100
1403 1 0.937963622 41200
1404 1 0.929871239 41300
1405 1 0.926465803 41400
1406 1 0.919321943 41500
1407 1 0.960022254 41600
1408 1 1.00621013 41700
1409 1 0.984884481 41800
1410 1 0.979990831 41900
1411 1 0.995022275 42000
1412 1 0.952767181 42100
1413 1 0.937335501 42200
1414 1 0.989644763 42300
1415 1 0.980740269 42400
1416 1 1.001308511 42500
1417 1 0.989047826 42600
1418 1 1.031265569 42700
1419 1 1.003356453 42800
1420 1 1.051351093 42900
1421 1 0.990302032 43000
1422 1 1.01382112 43100
1423 1 1.03698676 43200
1424 1 1.048736608 43300
1425 1 1.054028227 43400
1426 1 1.089816781 43500
1427 1 1.063139557 43600
1428 1 1.026884 43700
1429 2 2.088521051 43800
1430 1 1.079371461 43900
1431 1 1.066360158 44000
1432 1 1.049833018 44100
1433 1 1.044199671 44200
1434 1 1.089050725 44300
1435 1 1.063056666 44400
1436 1 1.09315147 44500
1437 1 1.098264864 44600
1438 2 1.923304551 44700
1439 1 1.080706514 44800
1440 1 1.082240621 44900
1441 1 1.183906111 45000
1442 1 1.120649299 45100
1443 1 1.103516633 45200
1444 1 1.12323406 45300
1445 1 1.128849874 45400
1446 1 1.143900907 45500
1447 0 1.42761887 45600
1448 1 1.136983085 45700
1449 1 1.145513528 45800
1450 1 1.165081462 45900
1451 2 2.381276575 46000
1452 1 1.146922197 46100
1453 1 1.177355617 46200
1454 1 1.141887984 46300
1455 0 1.351001829 46400
1456 1 1.163989986 46500
1457 1 1.175495388 46600
1458 1 1.195538244 46700
1459 1 1.187632163 46800
1460 1 1.192019859 46900
1461 1 1.202044496 47000
1462 1 1.257658661 47100
1463 1 1.242746787 47200
1464 1 1.249959633 47300
1465 1 1.227892172 47400
1466 1 1.252967283 47500
1467 1 1.25276606 47600
1468 1 1.256088958 47700
1469 1 1.245075309 47800
1470 1 1.249222958 47900
1471 1 1.255358396 48000
1472 1 1.304504589 48100
1473 1 1.267366894 48200
1474 1 1.342138406 48300
1475 1 1.28600118 48400
1476 1 1.290037178 48500
1477 1 1.28992544 48600
1478 1 1.328032996 48700
1479 1 1.312552018 48800
1480 1 1.351947831 48900
1481 1 1.297411418 49000
1482 1 1.303141984 49100
1483 2 2.751316735 49200
1484 1 1.348740469 49300
1485 1 1.318960195 49400
1486 1 1.348042007 49500
1487 2 2.410305237 49600
1488 1 1.381913314 49700
1489 1 1.352460822 49800
1490 1 1.347370408 49900
1491 2 2.156644187 50000
1492 0 1.532878047 50101
1493 1 1.405702002 50201
1494 1 1.383606448 50301
1495 1 1.427634717 50401
1496 2 2.689426564 50501
1497 1 1.437654512 50601
1498 1 1.439312087 50701
1499 0 1.458274874 50801
1500 1 1.42651582 50901
1501 0 0.004945176 1000
1502 0 0.005132834 1100
1503 0 0.0052605 1200
1504 0 0.005413152 1300
1505 0 0.006037238 1400
1506 0 0.006357764 1500
1507 0 0.010286132 1600
1508 0 0.008356409 1700
1509 0 0.007839973 1800
1510 0 0.007807229 1900
1511 0 0.00909911 2000
1512 0 0.008990086 2100
1513 0 0.009243686 2200
1514 0 0.009765237 2300
1515 0 0.010931182 2400
1516 0 0.010508547 2500
1517 0 0.011486481 2600
1518 0 0.010817151 2700
1519 0 0.011912118 2800
1520 0 0.012916484 2900
1521 0 0.012111778 3000
1522 0 0.01330232 3100
1523 0 0.014825111 3200
1524 0 0.013306668 3300
1525 0 0.014313619 3400
1526 0 0.018053156 3500
1527 0 0.016609234 3600
1528 0 0.01781915 3700
1529 0 0.016872688 3800
1530 0 0.016923864 3900
1531 0 0.019141621 4000
1532 0 0.018577174 4100
1533 0 0.017871712 4200
1534 0 0.018286289 4300
1535 0 0.020268502 4400
1536 0 0.020112829 4500
1537 0 0.021340786 4600
1538 0 0.021030332 4700
1539 0 0.021566374 4800
1540 0 0.020830733 4900
1541 0 0.021602415 5000
1542 0 0.024630839 5100
1543 0 0.020998881 5200
1544 0 0.022954576 5300
1545 0 0.025357752 5400
1546 0 0.025977862 5500
1547 0 0.023326114 5600
1548 0 0.025245806 5700
1549 0 0.027497479 5800
1550 0 0.025221115 5900
1551 0 0.025340378 6000
1552 0 0.03014201 6100
1553 0 0.029901716 6200
1554 0 0.025205792 6300
1555 0 0.028937354 6400
1556 0 0.026310354 6500
1557 0 0.029391236 6600
1558 0 0.02981134 6700
1559 0 0.031532952 6800
1560 0 0.028463692 6900
1561 0 0.031117275 7000
1562 0 0.028810889 7100
1563 0 0.031713061 7200
1564 0 0.033872265 7300
1565 0 0.03046457 7400
1566 0 0.029594987 7500
1567 0 0.039422705 7600
1568 0 0.03257026 7700
1569 0 0.034875411 7800
1570 0 0.032300536 7900
1571 0 0.032632363 8000
1572 0 0.031658213 8100
1573 0 0.034365092 8200
1574 0 0.040294813 8300
1575 0 0.037271226 8400
1576 0 0.040224143 8500
1577 0 0.037166721 8600
1578 0 0.039842387 8700
1579 0 0.038869341 8800
1580 0 0.037799997 8900
1581 0 0.036911786 9000
1582 0 0.035716075 9100
1583 0 0.040598199 9200
1584 0 0.039966762 9300
1585 0 0.043084293 9400
1586 0 0.042818186 9500
1587 0 0.038450364 9600
1588 0 0.039107683 9700
1589 0 0.047088627 9800
1590 0 0.044011864 9900
1591 0 0.045756574 10000
1592 0 0.045136197 10100
1593 0 0.045119996 10200
1594 0 0.043211654 10300
1595 0 0.04863877 10400
1596 0 0.046464456 10500
1597 0 0.043784577 10600
1598 0 0.045377812 10700
1599 0 0.051254601 10800
1600 0 0.047249435 10900
1601 0 0.05072749 11000
1602 0 0.050991849 11100
1603 0 0.049704106 11200
1604 0 0.050349336 11300
1605 0 0.05022516 11400
1606 0 0.04891018 11500
1607 0 0.04614981 11600
1608 0 0.047955059 11700
1609 0 0.052011525 11800
1610 0 0.054306415 11900
1611 0 0.049875777 12000
1612 0 0.051532565 12100
1613 0 0.054494582 12200
1614 0 0.050995413 12300
1615 0 0.053115978 12400
1616 0 0.053343751 12500
1617 0 0.053809078 12600
1618 0 0.051514702 12700
1619 0 0.059314011 12800
1620 0 0.05230876 12900
1621 0 0.057196079 13000
1622 0 0.055785801 13100
1623 0 0.058420659 13200
1624 0 0.058917455 13300
1625 0 0.054457397 13400
1626 0 0.056220863 13500
1627 0 0.058464906 13600
1628 0 0.059251143 13700
1629 0 0.064548788 13800
1630 0 0.06586377 13900
1631 0 0.067121037 14000
1632 0 0.0608907 14100
1633 0 0.063848759 14200
1634 0 0.061918333 14300
1635 0 0.062269289 14400
1636 0 0.06114219 14500
1637 0 0.067845137 14600
1638 0 0.06353228 14700
1639 0 0.067982597 14800
1640 0 0.065072147 14900
1641 0 0.068412056 15000
1642 0 0.071208864 15100
1643 0 0.063712525 15200
1644 0 0.060791302 15300
1645 0 0.064221388 15400
1646 0 0.068977009 15500
1647 0 0.065088404 15600
1648 0 0.068471255 15700
1649 0 0.06566038 15800
1650 0 0.066861377 15900
1651 0 0.073315853 16000
1652 0 0.074743119 16100
1653 0 0.07192319 16200
1654 0 0.063883443 16300
1655 0 0.071948766 16400
1656 0 0.070651787 16500
1657 0 0.072970166 16600
1658 0 0.068244838 16700
1659 0 0.075726371 16800
1660 0 0.07111573 16900
1661 0 0.076879454 17000
1662 0 0.071024739 17100
1663 0 0.070647719 17200
1664 0 0.076252576 17300
1665 0 0.068576747 17400
1666 0 0.080389625 17500
1667 0 0.077778474 17600
1668 0 0.08126873 17700
1669 0 0.074293095 17800
1670 0 0.072161907 17900
1671 0 0.075222388 18000
1672 0 0.077368683 18100
1673 0 0.072572221 18200
1674 0 0.075838372 18300
1675 0 0.079055217 18400
1676 0 0.076564471 18500
1677 0 0.079361365 18600
1678 0 0.079238805 18700
1679 0 0.083068466 18800
1680 0 0.076407682 18900
1681 0 0.07698191 19000
1682 0 0.080813956 19100
1683 0 0.077771387 19200
1684 0 0.087731681 19300
1685 0 0.084692561 19400
1686 0 0.088886931 19500
1687 0 0.083192226 19600
1688 0 0.080804364 19700
1689 0 0.076968176 19800
1690 0 0.083456388 19900
1691 0 0.087593727 20000
1692 0 0.087612835 20100
1693 0 0.091455071 20200
1694 0 0.085559805 20300
1695 0 0.087184529 20400
1696 0 0.087612872 20500
1697 0 0.085464314 20600
1698 0 0.092974749 20700
1699 0 0.090890234 20800
1700 0 0.095771031 20900
1701 0 0.093725828 21000
1702 0 0.092714494 21100
1703 0 0.092928312 21200
1704 0 0.095322739 21300
1705 0 0.087511961 21400
1706 0 0.09053855 21500
1707 0 0.09136513 21600
1708 0 0.097935202 21700
1709 0 0.097477728 21800
1710 0 0.088816702 21900
1711 0 0.099308143 22000
1712 0 0.087906829 22100
1713 0 0.093588441 22200
1714 0 0.094990926 22300
1715 0 0.102602939 22400
1716 0 0.097979227 22500
1717 0 0.089706658 22600
1718 0 0.094679396 22700
1719 0 0.099227863 22800
1720 0 0.101765228 22900
1721 0 0.103757798 23000
1722 0 0.094862495 23100
1723 0 0.106911605 23200
1724 0 0.102694718 23300
1725 0 0.103038861 23400
1726 0 0.10341268 23500
1727 0 0.095241072 23600
1728 0 0.100041218 23700
1729 0 0.105198859 23800
1730 0 0.105957624 23900
1731 0 0.108923704 24000
1732 0 0.103316508 24100
1733 0 0.106851709 24200
1734 0 0.110498503 24300
1735 0 0.110984941 24400
1736 0 0.101962602 24500
1737 0 0.115881044 24600
1738 0 0.104289492 24700
1739 0 0.111277138 24800
1740 0 0.113151007 24900
1741 0 0.11617282 25000
1742 0 0.108048457 25100
1743 0 0.109660871 25200
1744 0 0.10390463 25300
1745 0 0.109280925 25400
1746 0 0.115856123 25500
1747 0 0.113512639 25600
1748 0 0.116527211 25700
1749 0 0.114980768 25800
1750 0 0.123502881 25900
1751 0 0.11572305 26000
1752 0 0.121162976 26100
1753 0 0.119080498 26200
1754 0 0.115008532 26300
1755 0 0.114424412 26400
1756 0 0.120213698 26500
1757 0 0.11688614 26600
1758 0 0.125230788 26700
1759 0 0.112226352 26800
1760 0 0.118748119 26900
1761 0 0.13118013 27000
1762 0 0.120242361 27100
1763 0 0.117460871 27200
1764 0 0.119153627 27300
1765 0 0.118779705 27400
1766 0 0.137036059 27500
1767 0 0.120262243 27600
1768 0 0.125557619 27700
1769 0 0.124275334 27800
1770 0 0.123848382 27900
1771 0 0.126417453 28000
1772 0 0.127934708 28100
1773 0 0.12617297 28200
1774 0 0.12237825 28300
1775 0 0.117608482 28400
1776 0 0.12787285 28500
1777 0 0.126400368 28600
1778 0 0.129633836 28700
1779 0 0.127234911 28800
1780 0 0.135798301 28900
1781 0 0.121062692 29000
1782 0 0.122883327 29100
1783 0 0.125538475 29200
1784 0 0.127312273 29300
1785 0 0.127385931 29400
1786 0 0.133641407 29500
1787 0 0.1708422 29600
1788 0 0.131040678 29700
1789 0 0.136354882 29800
1790 0 0.132737197 29900
1791 0 0.13140243 30000
1792 0 0.129655787 30100
1793 0 0.129036153 30200
1794 0 0.128623768 30300
1795 0 0.121187966 30400
1796 0 0.131548906 30500
1797 0 0.126906269 30600
1798 0 0.132703176 30700
1799 0 0.129265531 30800
1800 0 0.136506137 30900
1801 0 0.131094821 31000
1802 0 0.140547144 31100
1803 0 0.142515616 31200
1804 0 0.125481464 31300
1805 0 0.141980302 31400
1806 0 0.141423134 31500
1807 0 0.141687426 31600
1808 0 0.133893071 31700
1809 0 0.130391003 31800
1810 0 0.136562439 31900
1811 0 0.150415526 32000
1812 0 0.136753525 32100
1813 0 0.137631803 32200
1814 0 0.130719778 32300
1815 0 0.147723515 32400
1816 0 0.136651042 32500
1817 0 0.132860275 32600
1818 0 0.144239146 32700
1819 0 0.152033083 32800
1820 0 0.137461984 32900
1821 0 0.138033599 33000
1822 0 0.149788389 33100
1823 0 0.141148944 33200
1824 0 0.147412899 33300
1825 0 0.130810801 33400
1826 0 0.145281169 33500
1827 0 0.144095845 33600
1828 0 0.145809319 33700
1829 0 0.144815155 33800
1830 0 0.14481315 33900
1831 0 0.135786508 34000
1832 0 0.138651344 34100
1833 0 0.142183089 34200
1834 0 0.142964456 34300
1835 0 0.147409543 34400
1836 0 0.148124293 34500
1837 0 0.146916683 34600
1838 0 0.154856753 34700
1839 0 0.151535695 34800
1840 0 0.148237398 34900
1841 0 0.149078759 35000
1842 0 0.144246292 35100
1843 0 0.148778676 35200
1844 0 0.153537504 35300
1845 0 0.154842452 35400
1846 0 0.15081236 35500
1847 0 0.156446263 35600
1848 0 0.154519459 35700
1849 0 0.151540096 35800
1850 0 0.144960099 35900
1851 0 0.154383145 36000
1852 0 0.154322705 36100
1853 0 0.160916314 36200
1854 0 0.158469484 36300
1855 0 0.158560403 36400
1856 0 0.167116133 36500
1857 0 0.167039389 36600
1858 0 0.15942217 36700
1859 0 0.162525703 36800
1860 0 0.160236821 36900
1861 0 0.162821618 37000
1862 0 0.151812137 37100
1863 0 0.16628905 37200
1864 0 0.165978553 37300
1865 0 0.169149166 37400
1866 0 0.176357365 37500
1867 0 0.172660538 37600
1868 0 0.173063403 37700
1869 0 0.153384866 37800
1870 0 0.16344405 37900
1871 0 0.162361014 38000
1872 0 0.167744907 38100
1873 0 0.166832387 38200
1874 0 0.161359401 38300
1875 0 0.162039694 38400
1876 0 0.173440113 38500
1877 0 0.173120617 38600
1878 0 0.164847728 38700
1879 0 0.179049025 38800
1880 0 0.174510964 38900
1881 0 0.163862653 39000
1882 0 0.17969698 39100
1883 0 0.176100369 39200
1884 0 0.179783349 39300
1885 0 0.173841618 39400
1886 0 0.160308372 39500
1887 0 0.169755606 39600
1888 0 0.166301047 39700
1889 0 0.197349692 39800
1890 0 0.205792236 39900
1891 0 0.174943641 40000
1892 0 0.177817838 40100
1893 0 0.210026259 40200
1894 0 0.163651404 40300
1895 0 0.174894569 40400
1896 0 0.166287064 40500
1897 0 0.167008632 40600
1898 0 0.182580224 40700
1899 0 0.174240251 40800
1900 0 0.173752907 40900
1901 0 0.174883426 41000
1902 0 0.182915054 41100
1903 0 0.185487416 41200
1904 0 0.186650654 41300
1905 0 0.180697963 41400
1906 0 0.182740158 41500
1907 0 0.178332184 41600
1908 0 0.176462123 41700
1909 0 0.17437536 41800
1910 0 0.181594502 41900
1911 0 0.182566753 42000
1912 0 0.185864787 42100
1913 0 0.186245102 42200
1914 0 0.169978256 42300
1915 0 0.187079169 42400
1916 0 0.193781713 42500
1917 0 0.185217119 42600
1918 0 0.180921951 42700
1919 0 0.180851917 42800
1920 0 0.18287986 42900
1921 0 0.192291197 43000
1922 0 0.199629569 43100
1923 0 0.185111962 43200
1924 0 0.189063142 43300
1925 0 0.192879439 43400
1926 0 0.189306357 43500
1927 0 0.194489725 43600
1928 0 0.193598418 43700
1929 0 0.181842939 43800
1930 0 0.189533276 43900
1931 0 0.187331446 44000
1932 0 0.175604328 44100
1933 0 0.186443628 44200
1934 0 0.18606141 44300
1935 0 0.185048457 44400
1936 0 0.196260829 44500
1937 0 0.185952795 44600
1938 0 0.194907886 44700
1939 0 0.217785682 44800
1940 0 0.193962572 44900
1941 0 0.194309484 45000
1942 0 0.185480825 45100
1943 0 0.179894166 45200
1944 0 0.184092339 45300
1945 0 0.201045416 45400
1946 0 0.19857956 45500
1947 0 0.192045591 45600
1948 0 0.189073122 45700
1949 0 0.195982158 45800
1950 0 0.198313578 45900
1951 0 0.206283371 46000
1952 0 0.213316365 46100
1953 0 0.20557857 46200
1954 0 0.206926493 46300
1955 0 0.201151111 46400
1956 0 0.205466426 46500
1957 0 0.197818269 46600
1958 0 0.202855282 46700
1959 0 0.204746934 46800
1960 0 0.206671523 46900
1961 0 0.209121845 47000
1962 0 0.215979249 47100
1963 0 0.202066714 47200
1964 0 0.199451696 47300
1965 0 0.213730843 47400
1966 0 0.196867448 47500
1967 0 0.20531508 47600
1968 0 0.208572984 47700
1969 0 0.199132544 47800
1970 0 0.209577819 47900
1971 0 0.220443147 48000
1972 0 0.204889756 48100
1973 0 0.213166928 48200
1974 0 0.206241953 48300
1975 0 0.214496339 48400
1976 0 0.213757102 48500
1977 0 0.199518708 48600
1978 0 0.206014478 48700
1979 0 0.212142667 48800
1980 0 0.202538933 48900
1981 0 0.204600042 49000
1982 0 0.214647299 49100
1983 0 0.20870228 49200
1984 0 0.199293626 49300
1985 0 0.199242367 49400
1986 0 0.20362244 49500
1987 0 0.2216223 49600
1988 0 0.213475116 49700
1989 0 0.205052714 49800
1990 0 0.212449596 49900
1991 0 0.207685445 50000
1992 0 0.21002712 50100
1993 0 0.198619622 50200
1994 0 0.207398171 50300
1995 0 0.209148872 50400
1996 0 0.211487889 50500
1997 0 0.212450302 50600
1998 0 0.20877596 50700
1999 0 0.214076295 50800
2000 0 0.216290246 50900

==> data/collab.dat <==
id label mean size
1 0 1.264 36
2 0 1.499 72
3 0 1.642 108
4 0 1.802 144
5 0 1.989 180
6 0 2.202 216
7 0 2.472 252
8 0 2.768 288
9 0 2.806 321
10 0 2.854 354
11 0 2.904 387
12 0 2.965 420
13 0 3.011 453
14 0 3.073 486
15 0 3.122 519
16 0 3.172 552
17 0 3.23 585
18 0 3.284 618
19 0 3.346 651
20 0 3.387 684
21 0 3.437 717
22 0 3.49 750
23 0 3.543 783
24 0 3.589 816
25 0 3.657 849
26 0 3.706 882
27 0 3.755 915
28 0 3.814 948
29 0 3.887 981
30 0 3.943 1014
31 0 3.983 1047
32 0 4.035 1080
33 0 4.092 1113
34 1 4.155 1146
35 1 4.207 1179
36 1 4.259 1212
37 1 4.297 1245
38 1 4.348 1278
39 1 4.413 1311
40 0 4.452 1344
41 1 4.555 1377
42 0 4.573 1410
43 0 4.634 1443
44 0 4.684 1476
45 0 4.735 1509
46 0 4.79 1542
47 0 4.836 1575
48 0 4.901 1608
49 0 4.94 1641
50 0 4.996 1674
51 0 5.046 1707
52 0 5.107 1740
53 0 5.139 1773
54 0 5.197 1806
55 0 5.261 1839
56 0 5.311 1872
57 0 5.392 1905
58 0 5.392 1938
59 0 5.471 1971
60 0 5.512 2004
61 0 5.572 2037
62 0 5.626 2070
63 0 5.69 2103
64 0 5.744 2136
65 0 5.812 2169
66 0 5.855 2202
67 0 5.905 2235
68 0 5.954 2268
69 0 6.027 2301
70 0 6.052 2334
71 0 6.141 2367
72 0 6.169 2400
73 0 5.192 2433
74 0 5.269 2466
75 0 5.309 2499
76 0 5.317 2532
77 0 5.377 2565
78 0 5.483 2598
79 0 5.456 2631
80 0 5.548 2664
81 0 5.575 2697
82 0 5.67 2730
83 0 5.725 2763
84 0 5.72 2796
85 0 5.807 2829
86 0 5.873 2862
87 0 6.974 2895
88 0 7.02 2928
89 0 7.089 2961
90 0 7.139 2994
91 0 7.159 3027
92 0 7.225 3060
93 0 7.333 3093
94 0 7.353 3126
95 0 7.406 3159
96 0 7.471 3192
97 0 7.519 3225
98 0 7.521 3258
99 0 7.619 3291
100 0 7.666 3324
101 0 7.767 3357
102 0 7.826 3390
103 0 7.825 3423
104 0 7.848 3456
105 0 7.947 3489
106 0 8.144 3522
107 0 8.029 3555
108 0 8.096 3588
109 0 8.134 3621
110 0 8.191 3654
111 0 8.262 3687
112 0 8.312 3720
113 0 8.449 3753
114 0 8.461 3786
115 0 8.466 3819
116 0 8.514 3852
117 0 8.575 3885
118 0 8.674 3918
119 0 8.677 3951
120 0 8.754 3984
121 0 8.798 4017
122 0 8.851 4050
123 0 8.912 4083
124 0 8.954 4116
125 0 8.986 4149
126 0 9.073 4182
127 0 9.125 4215
128 0 9.126 4248
129 0 9.168 4281
130 0 9.273 4314
131 0 9.363 4347
132 0 9.389 4380
133 0 9.415 4413
134 0 9.473 4446
135 0 9.559 4479
136 0 9.594 4512
137 0 9.654 4545
138 0 9.698 4578
139 0 9.725 4611
140 0 9.799 4644
141 0 9.844 4677
142 0 9.933 4710
143 0 9.971 4743
144 0 10.01 4776
145 0 10.103 4809
146 0 10.238 4842
147 0 10.285 4875
148 0 10.267 4908
149 0 10.327 4941
150 0 10.32 4974
151 0 10.383 5007
152 0 10.447 5040
153 0 10.473 5073
154 0 10.512 5106
155 0 10.562 5139
156 0 10.634 5172
157 0 10.693 5205
158 0 10.717 5238
159 0 10.806 5271
160 0 10.924 5304
161 0 10.906 5337
162 0 10.973 5370
163 0 10.98 5403
164 0 11.049 5436
165 0 11.142 5469
166 0 11.217 5502
167 0 11.316 5535
168 0 11.268 5568
169 0 11.334 5601
170 0 11.374 5634
171 0 11.434 5667
172 0 11.54 5700
173 0 11.54 5733
174 0 11.596 5766
175 0 11.634 5799
176 0 11.691 5832
177 0 11.758 5865
178 0 11.783 5898
179 0 11.931 5931
180 0 11.939 5964
181 0 12.013 5997
182 0 12.101 6030
183 0 12.173 6063
184 0 12.089 6096
185 0 12.23 6129
186 0 12.251 6162
187 0 12.3 6195
188 0 12.404 6228
189 0 12.443 6261
190 0 12.527 6294
191 0 12.522 6327
192 0 12.635 6360
193 0 12.689 6393
194 0 12.694 6426
195 0 12.756 6459
196 0 12.773 6492
197 0 12.86 6525
198 0 12.927 6558
199 0 12.975 6591
200 0 13.042 6624
201 0 13.116 6657
202 0 13.196 6690
203 0 13.138 6723
204 0 13.138 6756
205 0 13.239 6789
206 0 13.329 6822
207 0 13.349 6855
208 0 13.5 6888
209 0 13.547 6921
210 0 13.568 6954
211 0 13.603 6987
212 0 13.673 7020
213 0 13.759 7053
214 0 13.751 7086
215 0 13.863 7119
216 0 13.867 7152
217 0 13.982 7185
218 0 14.011 7218
219 0 14.068 7251
220 0 14.047 7284
221 0 14.171 7317
222 0 14.234 7350
223 0 14.309 7383
224 0 14.294 7416
225 0 14.394 7449
226 0 14.442 7482
227 0 14.46 7515
228 0 14.611 7548
229 0 14.588 7581
230 0 14.697 7614
231 0 14.627 7647
232 0 14.737 7680
233 0 14.781 7713
234 0 14.757 7746
235 0 14.967 7779
236 0 14.943 7812
237 0 14.991 7845
238 0 15.095 7878
239 0 15.112 7911
240 0 15.193 7944
241 0 15.282 7977
242 0 15.271 8010
243 0 15.277 8043
244 0 15.36 8076
245 0 15.426 8109
246 0 15.439 8142
247 0 15.536 8175
248 0 15.623 8208
249 0 15.621 8241
250 0 15.691 8274
251 0 15.763 8307
252 0 15.747 8340
253 0 15.916 8373
254 0 15.943 8406
255 0 15.956 8439
256 0 16.04 8472
257 0 16.288 8505
258 0 16.18 8538
259 0 16.184 8571
260 0 16.256 8604
261 0 16.256 8637
262 0 16.413 8670
263 0 16.405 8703
264 0 16.46 8736
265 0 16.496 8769
266 0 16.545 8802
267 0 16.664 8835
268 0 16.67 8868
269 0 16.742 8901
270 0 16.777 8934
271 1 0.252 36
272 1 0.369 72
273 1 0.535 108
274 1 0.789 144
275 1 1.072 180
276 1 1.438 216
277 1 1.227 252
278 1 1.088 288
279 1 1.201 324
280 1 1.327 360
281 1 1.447 396
282 1 1.565 432
283 1 1.697 468
284 1 1.809 504
285 1 1.926 540
286 1 2.05 576
287 1 2.18 612
288 1 2.297 648
289 1 2.405 684
290 1 2.54 720
291 1 2.648 756
292 1 2.778 792
293 1 2.894 828
294 1 3.013 864
295 1 3.135 900
296 1 3.268 936
297 1 3.379 972
298 1 3.498 1008
299 1 3.618 1044
300 1 3.8 1080
301 1 3.859 1116
302 0 3.985 1152
303 1 4.1 1188
304 1 4.214 1224
305 1 4.349 1260
306 1 4.469 1296
307 1 4.594 1332
308 1 4.705 1368
309 1 4.83 1404
310 1 4.936 1440
311 1 5.089 1476
312 1 5.181 1512
313 1 5.312 1548
314 1 5.419 1584
315 1 5.555 1620
316 1 5.676 1656
317 1 5.792 1692
318 1 5.916 1728
319 1 6.032 1764
320 1 6.168 1800
321 1 6.263 1836
322 1 6.519 1872
323 1 6.523 1908
324 1 6.636 1944
325 1 6.756 1980
326 1 6.88 2016
327 1 6.998 2052
328 1 7.122 2088
329 1 7.236 2124
330 1 7.353 2160
331 1 7.479 2196
332 1 7.589 2232
333 1 7.724 2268
334 1 7.842 2304
335 1 7.978 2340
336 1 8.075 2376
337 1 8.202 2412
338 1 8.317 2448
339 1 8.451 2484
340 1 8.557 2520
341 1 8.693 2556
342 1 8.813 2592
343 1 8.932 2628
344 1 9.054 2664
345 1 9.166 2700
346 1 9.287 2736
347 1 9.405 2772
348 1 9.517 2808
349 1 9.644 2844
350 1 9.781 2880
351 1 9.889 2916
352 1 9.989 2952
353 1 10.116 2988
354 1 10.268 3024
355 1 10.376 3060
356 1 10.516 3096
357 1 10.627 3132
358 1 10.75 3168
359 1 10.847 3204
360 1 10.972 3240
361 1 11.107 3276
362 1 11.211 3312
363 1 11.332 3348
364 1 11.454 3384
365 1 11.577 3420
366 1 11.686 3456
367 1 11.864 3492
368 1 11.942 3528
369 1 12.09 3564
370 1 12.18 3600
371 1 12.315 3636
372 1 12.418 3672
373 1 12.558 3708
374 1 12.643 3744
375 1 12.781 3780
376 1 12.923 3816
377 1 13.02 3852
378 1 13.143 3888
379 1 13.26 3924
380 1 13.375 3960
381 1 13.51 3996
382 1 13.617 4032
383 1 13.775 4068
384 1 13.851 4104
385 1 13.987 4140
386 1 14.117 4176
387 1 14.27 4212
388 1 14.372 4248
389 1 14.471 4284
390 1 14.616 4320
391 1 14.711 4356
392 1 14.834 4392
393 1 14.942 4428
394 1 15.073 4464
395 1 15.195 4500
396 1 15.34 4536
397 1 15.435 4572
398 1 15.552 4608
399 1 15.666 4644
400 1 15.811 4680
401 1 15.942 4716
402 1 16.033 4752
403 1 16.159 4788
404 1 16.274 4824
405 1 16.421 4860
406 1 16.56 4896
407 1 16.649 4932
408 1 16.761 4968
409 1 16.899 5004
410 1 17.009 5040
411 1 17.124 5076
412 1 17.234 5112
413 1 17.377 5148
414 1 17.505 5184
415 1 17.599 5220
416 1 17.708 5256
417 1 17.838 5292
418 1 17.975 5328
419 1 18.115 5364
420 1 18.22 5400
421 1 18.323 5436
422 1 18.478 5472
423 1 18.57 5508
424 1 18.705 5544
425 1 18.806 5580
426 1 18.951 5616
427 1 19.055 5652
428 1 19.173 5688
429 1 19.303 5724
430 1 19.42 5760
431 1 19.54 5796
432 1 19.679 5832
433 1 19.772 5868
434 1 19.93 5904
435 1 20.062 5940
436 1 20.175 5976
437 1 20.263 6012
438 1 20.442 6048
439 1 20.511 6084
440 1 20.627 6120
441 1 20.756 6156
442 1 20.879 6192
443 1 21.056 6228
444 1 21.092 6264
445 1 21.223 6300
446 1 21.377 6336
447 1 21.436 6372
448 1 21.575 6408
449 1 21.709 6444
450 1 21.807 6480
451 1 21.934 6516
452 1 22.056 6552
453 1 22.186 6588
454 1 22.29 6624
455 1 22.423 6660
456 1 22.549 6696
457 1 22.719 6732
458 1 22.79 6768
459 1 22.908 6804
460 1 23.028 6840
461 1 23.162 6876
462 1 23.289 6912
463 1 23.411 6948
464 1 23.501 6984
465 1 23.644 7020
466 1 23.775 7056
467 1 23.898 7092
468 1 23.995 7128
469 1 24.134 7164
470 1 24.267 7200
471 1 24.361 7236
472 1 24.515 7272
473 1 24.625 7308
474 1 24.892 7344
475 1 24.857 7380
476 1 24.987 7416
477 1 25.095 7452
478 1 25.184 7488
479 1 25.308 7524
480 1 25.442 7560
481 1 25.589 7596
482 1 25.693 7632
483 1 25.819 7668
484 1 25.937 7704
485 1 26.036 7740
486 1 26.159 7776
487 1 26.266 7812
488 1 26.705 7848
489 1 26.552 7884
490 1 26.633 7920
491 1 26.772 7956
492 1 26.983 7992
493 1 27.063 8028
494 1 27.146 8064
495 1 27.235 8100
496 1 27.4 8136
497 1 27.514 8172
498 1 27.614 8208
499 1 27.748 8244
500 1 27.868 8280
501 1 27.976 8316
502 1 28.121 8352
503 1 28.237 8388
504 1 28.343 8424
505 1 28.499 8460
506 1 28.572 8496
507 1 28.672 8532
508 1 28.81 8568
509 1 28.943 8604
510 1 29.102 8640
511 1 29.187 8676
512 1 29.29 8712
513 1 29.41 8748
514 1 29.562 8784
515 1 29.637 8820
516 1 29.777 8856
517 1 29.903 8892
518 1 30.051 8928
519 1 30.126 8964
520 1 30.295 9000

==> data/fop.dat <==
id label mean size
1 1 2.311 32713
2 1 2.303 36346
3 0 2.286 32371
4 1 2.271 32643
5 1 2.545 36865
6 0 4.602 116900
7 1 2.28 33698
8 1 1.937 44023
9 1 2.046 48048
10 1 1.874 93629
11 1 1.815 36317
12 1 2.056 26815
13 1 1.919 26815
14 1 2.101 26815
15 1 2.262 34249
16 1 2.289 37914
17 0 2.292 34040
18 1 2.301 34661
19 1 2.338 38431
20 0 4.825 144461
21 1 2.321 35261
22 1 1.931 46443
23 1 1.933 48681
24 1 2.034 96212
25 1 1.935 38486
26 1 1.998 28600
27 1 1.931 28600
28 1 2.114 28600
29 1 2.205 35852
30 1 2.303 39767
31 1 2.293 35554
32 1 2.337 36089
33 0 2.357 40173
34 0 4.984 152779
35 0 2.338 36866
36 1 1.961 49197
37 1 1.937 57044
38 1 1.957 104707
39 1 1.903 40562
40 1 2.049 29603
41 0 2.066 29603
42 1 2.06 29603
43 1 2.295 38802
44 0 2.307 41574
45 1 2.346 37311
46 1 2.342 37833
47 1 2.39 41736
48 0 5.144 153840
49 1 2.346 38770
50 1 1.979 51638
51 1 1.95 60597
52 1 1.932 110942
53 1 1.921 42849
54 1 2.093 30376
55 1 2.065 30376
56 1 2.075 30376
57 0 2.313 39947
58 1 2.355 43375
59 1 2.35 38924
60 1 2.392 39496
61 0 2.428 43373
62 0 5.351 160171
63 1 2.392 40469
64 1 1.961 54525
65 1 1.948 62819
66 1 1.945 115089
67 1 1.947 44725
68 1 2.079 32445
69 1 2.079 32445
70 1 2.104 32445
71 0 2.327 42386
72 1 2.405 45187
73 1 2.404 41151
74 1 2.406 41404
75 0 2.466 45463
76 0 5.428 150545
77 0 2.406 42499
78 1 1.956 57119
79 1 1.969 61096
80 1 1.952 121969
81 1 1.935 47048
82 1 2.116 34271
83 1 2.116 34271
84 1 2.12 34271
85 0 2.363 45036
86 1 2.424 47073
87 1 2.427 42805
88 1 2.427 43229
89 1 2.481 47038
90 0 5.415 180896
91 0 2.434 44446
92 0 1.958 60025
93 1 1.948 71828
94 1 1.972 129088
95 1 1.927 48984
96 1 2.132 35749
97 0 2.107 35749
98 1 2.127 35749
99 1 2.373 45786
100 1 2.406 48739
101 0 2.451 44929
102 0 2.46 45327
103 1 2.515 48850
104 0 5.988 184327
105 1 2.455 46518
106 1 1.979 63201
107 1 1.966 76225
108 1 2.017 134636
109 1 1.936 51263
110 1 1.985 37218
111 1 1.978 37218
112 1 1.966 37218
113 1 2.247 47382
114 0 2.309 50796
115 1 2.352 46750
116 1 2.388 47267
117 1 2.399 50709
118 0 5.99 199765
119 1 2.344 48588
120 1 1.807 65780
121 1 1.813 79955
122 1 1.807 141575
123 1 1.769 53590
124 1 1.987 39071
125 0 1.99 39071
126 1 1.992 39071
127 0 2.244 50387
128 1 2.318 52736
129 1 2.366 48818
130 1 2.386 49498
131 1 2.428 52555
132 0 6.202 207909
133 1 2.411 50847
134 1 1.825 69005
135 1 1.815 84271
136 1 1.829 149351
137 1 1.76 56016
138 1 2.029 41127
139 1 2.001 41127
140 0 1.988 41127
141 1 2.286 52055
142 1 2.336 54547
143 1 2.395 50672
144 0 2.415 51498
145 1 2.45 54430
146 0 6.423 204688
147 1 2.402 52676
148 1 1.829 72340
149 1 1.871 87558
150 1 1.86 155443
151 1 1.824 58478
152 0 2.056 42406
153 1 2.095 42406
154 1 2.077 42406
155 1 2.357 54700
156 1 2.44 56846
157 1 2.5 52635
158 1 2.516 53584
159 1 2.533 55985
160 0 6.788 224055
161 1 2.471 54716
162 1 1.894 75256
163 1 1.867 93441
164 1 1.869 162986
165 1 1.818 60826
166 1 2.072 44557
167 1 2.095 44557
168 0 2.077 44557
169 1 2.398 56237
170 0 2.458 58803
171 1 2.49 54933
172 1 2.53 55779
173 1 2.588 58559
174 0 6.971 228871
175 1 2.512 57527
176 1 1.901 78852
177 1 1.9 97732
178 1 1.897 171269
179 1 1.841 63689
180 1 2.11 46767
181 1 2.107 46767
182 1 2.102 46767
183 1 2.54 58936
184 1 2.54 60761
185 1 2.522 57070
186 1 2.56 57392
187 1 2.626 60327
188 0 7.192 238574
189 1 2.551 59532
190 1 1.889 81577
191 1 1.893 101525
192 1 1.881 177940
193 1 1.827 65644
194 0 2.09 48419
195 1 2.122 48419
196 1 2.109 48419
197 1 2.448 61604
198 1 2.54 62868
199 1 2.603 59212
200 0 2.61 59748
201 0 2.658 61971
202 0 7.425 246673
203 0 2.579 61789
204 1 1.911 85222
205 1 1.907 106936
206 1 1.898 185875
207 1 1.863 68177
208 1 2.134 50424
209 1 2.141 50424
210 1 2.146 50424
211 1 2.482 63942
212 0 2.565 65032
213 1 2.595 61377
214 1 2.639 62296
215 1 2.705 63723
216 0 7.752 249283
217 0 2.616 64118
218 0 1.916 88570
219 1 1.92 111191
220 1 1.905 193561
221 1 1.856 70737
222 1 2.131 52242
223 1 2.146 52242
224 1 2.13 52242
225 0 2.493 65284
226 1 2.583 67153
227 1 2.653 62889
228 1 2.668 63595
229 1 2.728 65538
230 0 7.976 258640
231 1 2.664 65797
232 1 1.913 92079
233 1 1.939 113325
234 1 1.901 201797
235 0 1.843 73236
236 1 2.153 53406
237 1 2.16 53406
238 1 2.177 53406
239 1 2.547 67558
240 0 2.612 69180
241 1 2.695 64831
242 0 2.719 65698
243 1 2.772 68097
244 0 8.199 265875
245 0 2.72 67454
246 1 1.923 95765
247 1 1.926 121562
248 1 1.925 207864
249 1 1.848 75922
250 0 2.189 54470
251 1 2.183 54470
252 1 2.193 54470
253 1 2.58 69997
254 1 2.653 71688
255 0 2.756 66544
256 0 2.769 67135
257 0 2.83 70011
258 0 8.335 270102
259 1 2.743 69355
260 1 1.95 99011
261 1 1.926 126256
262 1 1.932 217035
263 0 1.85 78408
264 1 2.2 55054
265 1 2.196 55054
266 1 2.21 55054
267 0 2.621 71028
268 0 2.69 73563
269 0 2.819 67723
270 1 2.785 68185
271 0 2.885 71602
272 0 8.507 272617
273 1 2.761 70318
274 1 1.938 103097
275 1 1.94 131679
276 1 1.948 227194
277 1 1.864 81358
278 1 2.223 55161
279 0 2.253 55161
280 0 2.227 55161
281 1 2.616 74607
282 1 2.735 75589
283 0 2.806 65156
284 0 2.829 65818
285 0 2.913 74531
286 0 8.637 159333
287 0 2.819 66860
288 1 1.975 106636
289 1 1.956 137460
290 1 1.93 221179
291 1 1.871 84236
292 1 2.262 48793
293 1 2.232 48793
294 0 2.22 48793
295 1 2.674 75822
296 0 2.778 78169
297 1 2.887 72064
298 0 2.892 72760
299 0 2.958 75544
300 0 8.959 291076
301 0 2.858 75249
302 1 1.969 110331
303 1 1.949 142760
304 1 1.94 240830
305 1 1.866 86983
306 0 2.262 58810
307 1 2.244 58810
308 0 2.257 58810
309 1 2.686 78311
310 0 2.814 80486
311 0 2.906 75194
312 1 2.907 76141
313 0 3.009 78151
314 0 9.658 300700
315 0 2.915 78549
316 1 1.964 114627
317 1 1.964 147319
318 1 1.97 250642
319 1 1.871 89967
320 1 2.289 62080
321 0 2.285 62080
322 0 2.296 62080
323 1 2.74 81911
324 0 2.853 82880
325 0 2.939 78809
326 0 2.973 79405
327 0 3.053 80125
328 0 9.988 312503
329 1 2.978 81942
330 1 1.989 117711
331 1 2.156 153506
332 1 1.965 259483
333 1 1.88 92726
334 1 2.295 65869
335 1 2.32 65869
336 1 2.312 65869
337 0 2.769 83149
338 0 2.895 84984
339 0 3.019 81028
340 0 3.052 82090
341 0 3.117 82414
342 0 10.265 318740
343 0 3.005 84747
344 1 1.982 122226
345 1 1.993 154231
346 1 1.973 268304
347 1 1.907 95366
348 1 2.359 68491
349 1 2.318 68491
350 1 2.329 68491
351 0 2.798 87208
352 0 2.944 87558
353 0 3.048 84580
354 0 3.054 85676
355 0 3.143 84309
356 0 10.566 323876
357 0 3.044 88468
358 1 2 125970
359 1 1.97 164143
360 1 1.966 275789
361 1 1.889 98532
362 0 2.326 71827
363 1 2.343 71827
364 1 2.345 71827
365 0 2.889 88401
366 0 2.961 89951
367 0 3.253 86986
368 0 3.408 88116
369 0 3.393 86768
370 0 11.155 337784
371 0 3.277 91290
372 1 2.127 130175
373 1 2.106 170296
374 1 2.084 287377
375 1 1.99 101249
376 1 2.573 74679
377 0 2.495 74679
378 1 2.479 74679
379 0 3.016 92792
380 0 3.144 92666
381 0 3.286 89795
382 0 3.331 91272
383 0 3.345 88501
384 0 11.593 342036
385 0 3.309 93986
386 1 2.133 134470
387 1 2.108 175341
388 1 2.082 296891
389 1 2.004 104105
390 0 2.507 77193
391 1 2.634 77193
392 0 2.578 77193
393 0 3.061 93339
394 0 3.242 94906
395 0 3.356 92118
396 0 3.345 94224
397 0 3.407 90731
398 0 11.828 344970
399 0 3.362 96834
400 1 2.121 138149
401 1 2.131 182054
402 1 2.123 305574
403 1 2.023 107175
404 1 2.545 79610
405 1 2.561 79610
406 0 2.412 79610
407 0 3.227 97293
408 0 3.341 97303
409 0 3.413 94116
410 0 3.52 96243
411 0 3.505 92629
412 0 12.173 358933
413 0 3.455 98988
414 1 2.194 142703
415 1 2.213 187823
416 1 2.214 312498
417 1 2.064 109945
418 0 2.652 81412
419 1 2.649 81412
420 1 2.665 81412
421 0 3.231 98002
422 0 3.316 99619
423 0 3.479 95996
424 0 3.521 98536
425 0 3.598 94667
426 0 12.384 354806
427 0 3.503 100712
428 1 2.164 147036
429 1 2.205 190185
430 1 2.139 316769
431 1 2.06 112976
432 1 2.671 82962
433 1 2.703 82962
434 0 2.662 82962
435 0 3.255 102057
436 0 3.362 102437
437 0 3.535 99456
438 0 3.597 101885
439 0 3.609 96867
440 0 12.689 370917
441 0 3.555 104341
442 1 2.215 151480
443 1 2.222 198573
444 1 2.202 332901
445 1 2.085 116395
446 0 2.688 86991
447 0 2.68 86991
448 1 2.703 86991
449 0 3.315 104872
450 0 3.472 105207
451 0 3.522 101861
452 0 3.622 104504
453 0 3.643 98822
454 0 13.234 376963
455 0 3.634 107021
456 1 2.208 156299
457 1 2.175 206495
458 1 2.238 342213
459 1 2.083 119368
460 0 2.698 89253
461 1 2.696 89253
462 0 2.682 89253
463 0 3.419 106479
464 0 3.446 107427
465 0 3.43 104187
466 0 3.461 106630
467 0 3.527 101818
468 0 13.348 383521
469 0 3.4 109699
470 1 2.005 160144
471 1 2.01 212748
472 1 1.999 351808
473 1 1.866 122058
474 1 2.482 91584
475 1 2.58 91584
476 0 2.512 91584
477 0 3.157 110531
478 0 3.313 110281
479 0 3.473 106640
480 0 3.508 109631
481 0 3.589 103695
482 0 13.666 395013
483 0 3.46 112586
484 1 1.993 165112
485 1 2.029 218310
486 1 2.006 359989
487 1 1.869 125565
488 0 2.538 94429
489 1 2.527 94429
490 1 2.521 94429
491 0 3.255 113451
492 0 3.427 112292
493 0 3.578 109364
494 0 3.589 112703
495 0 3.69 105816
496 0 14.1 397563
497 0 3.566 115736
498 1 2.122 169799
499 1 2.089 191084
500 1 2.057 366846
501 1 1.935 128509
502 0 2.605 97206
503 0 2.63 97206
504 1 2.636 97206
505 0 3.308 115035
506 0 3.469 115643
507 0 3.624 110559
508 0 3.653 114441
509 0 3.709 108734
510 0 14.372 411599
511 0 3.606 117557
512 1 2.096 174430
513 1 2.065 220012
514 1 2.028 383618
515 1 1.963 131789
516 0 2.648 98016
517 1 2.622 98016
518 1 2.651 98016
519 0 3.35 118154
520 0 3.511 118083
521 0 3.669 112756
522 0 3.732 116845
523 0 3.815 110500
524 0 14.812 413559
525 0 3.688 119792
526 1 2.109 179679
527 1 2.114 238936
528 1 2.066 389119
529 1 1.931 135029
530 1 2.655 99485
531 0 2.665 99485
532 1 2.66 99485
533 0 3.389 121116
534 0 3.562 121176
535 0 3.746 115774
536 0 3.771 120123
537 0 3.831 112723
538 0 15.579 418848
539 0 3.732 123190
540 1 2.122 183787
541 1 2.102 244990
542 1 2.112 400053
543 1 1.95 138372
544 0 2.684 104217
545 1 2.688 104217
546 1 2.704 104217
547 0 3.443 123055
548 0 3.64 123890
549 0 3.845 118841
550 0 3.836 123268
551 0 3.952 115130
552 0 15.553 426044
553 0 3.814 126675
554 1 2.125 189285
555 1 2.105 218603
556 1 2.087 401010
557 1 1.957 141427
558 0 2.74 107162
559 0 2.755 107162
560 0 2.7 107162
561 0 3.504 126813
562 0 3.714 126304
563 0 3.86 120348
564 0 3.842 125036
565 0 4.059 118210
566 0 16.139 423943
567 0 3.895 128025
568 1 2.142 194008
569 1 2.119 238069
570 1 2.159 413331
571 1 1.962 145175
572 0 2.734 108059
573 0 2.74 108059
574 0 2.74 108059
575 0 3.522 128338
576 0 3.812 129295
577 0 3.938 123792
578 0 3.994 128894
579 0 4.052 119985
580 0 16.407 442393
581 0 3.961 132066
582 1 2.152 199212
583 1 2.135 266924
584 1 2.101 429562
585 1 1.965 148447
586 0 2.746 112263
587 0 2.77 112263
588 0 2.782 112263
589 0 3.598 131331
590 0 3.804 132214
591 0 4.012 125909
592 0 4.032 131015
593 0 4.117 122348
594 0 17.078 447216
595 0 4.023 135073
596 1 2.157 204817
597 1 2.144 273382
598 1 2.119 440158
599 1 1.978 151573
600 0 2.784 115052
601 0 2.83 115052
602 0 2.789 115052
603 0 3.652 134387
604 0 3.859 135197
605 0 4.048 128527
606 0 4.051 133932
607 0 4.173 124575
608 0 17.175 462692
609 0 4.075 137496
610 1 2.171 209343
611 1 2.19 279108
612 1 2.122 454837
613 1 1.97 155538
614 0 2.882 117660
615 0 2.858 117660
616 0 2.817 117660
617 0 3.751 139352
618 0 3.918 137999
619 0 4.122 130508
620 0 4.136 136146
621 0 4.246 127434
622 0 17.62 467543
623 0 4.169 139619
624 1 2.196 214906
625 1 2.187 286099
626 1 2.141 461573
627 1 1.987 158497
628 0 2.87 118766
629 0 2.833 118766
630 0 2.888 118766
631 0 3.746 143164
632 0 3.983 139453
633 0 4.207 134451
634 0 4.214 138357
635 0 4.302 131829
636 0 18.097 298342
637 0 4.163 143021
638 1 2.211 220320
639 1 2.212 288933
640 1 2.176 458682
641 1 1.992 161745
642 0 2.905 117909
643 0 2.894 117909
644 0 2.857 117909
645 0 3.831 144982
646 0 4.045 143760
647 0 4.346 135163
648 0 4.43 141764
649 0 4.831 131491
650 0 18.654 480479
651 0 4.458 144778
652 1 2.381 225623
653 0 2.314 301881
654 1 2.334 484737
655 1 2.176 165755
656 0 3.076 124092
657 0 3.12 124092
658 0 3.08 124092
659 0 4.157 145757
660 0 4.277 146857
661 0 4.538 138368
662 0 4.489 145680
663 0 4.596 134253
664 0 19.094 490957
665 0 4.478 148916
666 1 2.36 231491
667 1 2.389 308635
668 1 2.332 498459
669 1 2.135 169121
670 0 3.143 129084
671 0 3.095 129084
672 0 3.119 129084
673 0 4.125 151933
674 0 4.356 149896
675 0 4.561 141203
676 0 4.559 148761
677 0 4.664 136685
678 0 19.567 495440
679 0 4.537 151619
680 1 2.395 236325
681 1 2.391 308280
682 1 2.386 512517
683 1 2.124 172482
684 0 3.152 132448
685 0 3.136 132448
686 0 3.12 132448
687 0 4.179 154190
688 0 4.46 152957
689 0 4.652 144097
690 0 4.792 151872
691 0 4.735 139136
692 0 19.966 508911
693 0 4.605 154842
694 1 2.439 242394
695 1 2.408 324133
696 1 2.393 521199
697 1 2.152 175842
698 0 3.17 135578
699 0 3.199 135578
700 0 3.267 135578
701 0 4.018 156214
702 0 4.248 155981
703 0 4.469 143981
704 0 4.475 152515
705 0 4.6 141170
706 0 20.219 504549
707 0 4.526 155525
708 1 2.178 247766
709 1 2.206 329435
710 0 2.154 512527
711 1 1.98 179621
712 0 3.012 135342
713 0 3.006 135342
714 0 3.016 135342
715 0 4.075 157929
716 0 4.297 159054
717 0 4.513 148570
718 0 4.559 157568
719 0 4.689 144772
720 0 20.64 529343
721 0 4.612 160917
722 1 2.229 253881
723 1 2.307 337259
724 1 2.2 529309
725 1 2.085 183334
726 0 3.062 141890
727 0 3.075 141890
728 0 3.07 141890
729 0 4.119 162053
730 0 4.41 162441
731 0 4.71 150223
732 0 4.685 159987
733 0 4.845 146354
734 0 21.121 528747
735 0 4.647 163229
736 1 2.249 260085
737 1 2.255 344921
738 1 2.224 562635
739 1 2.018 187045
740 0 3.098 144399
741 0 3.13 144399
742 0 3.115 144399
743 0 4.242 164968
744 0 4.491 165177
745 0 4.745 151960
746 0 4.791 162341
747 0 4.896 149237
748 0 21.936 548507
749 0 4.75 165642
750 1 2.294 265294
751 1 2.296 352169
752 1 2.245 569480
753 1 2.037 190589
754 0 3.129 145314
755 0 3.23 145314
756 0 3.138 145314
757 0 4.282 167194
758 0 4.568 168054
759 0 4.778 154993
760 0 4.834 165813
761 0 4.947 152282
762 0 22.102 560479
763 0 4.801 169433
764 1 2.286 271507
765 1 2.285 362202
766 1 2.276 584301
767 1 2.052 194097
768 0 3.206 150065
769 0 3.232 150065
770 0 3.193 150065
771 0 4.392 170955
772 0 4.681 172045
773 0 4.856 159974
774 0 4.899 170334
775 0 5.041 154631
776 0 22.877 556727
777 0 4.898 174638
778 1 2.321 277811
779 1 2.313 369087
780 1 2.27 582463
781 1 2.061 197773
782 0 3.241 154910
783 0 3.206 154910
784 0 3.294 154910
785 0 4.438 173907
786 0 4.695 175025
787 0 4.944 160289
788 0 5.007 171850
789 0 5.21 157192
790 0 23.534 570817
791 0 4.954 175618
792 1 2.332 283763
793 1 2.372 378584
794 1 2.282 610960
795 1 2.071 201595
796 0 3.249 156496
797 0 3.254 156496
798 0 3.24 156496
799 0 4.482 177551
800 0 4.822 178075
801 0 5.081 162758
802 0 5.032 174334
803 0 5.217 159077
804 0 23.661 580986
805 0 5.048 178210
806 1 2.343 290155
807 1 2.384 378972
808 1 2.345 614370
809 1 2.08 205197
810 0 3.278 158999
811 0 3.294 158999
812 0 3.267 158999
813 0 4.621 179509
814 0 4.889 181589
815 0 5.119 164607
816 0 5.121 176998
817 0 5.272 162157
818 0 23.983 586058
819 0 5.097 181332
820 1 2.372 295454
821 1 2.377 393600
822 1 2.297 627515
823 1 2.09 208924
824 0 3.303 161740
825 0 3.314 161740
826 0 3.308 161740
827 0 4.626 182491
828 0 4.927 185381
829 0 5.188 167327
830 0 5.224 180365
831 0 5.354 164740
832 0 24.598 594492
833 0 5.221 183947
834 1 2.345 302056
835 1 2.411 398426
836 1 2.322 649644
837 1 2.088 212846
838 0 3.373 164982
839 0 3.372 164982
840 0 3.358 164982
841 0 4.677 185554
842 0 5.046 187972
843 0 5.223 168110
844 0 5.272 180690
845 0 5.45 168202
846 0 25.075 594700
847 0 5.281 184930
848 1 2.374 308330
849 1 2.409 405325
850 1 2.345 629483
851 1 2.108 216759
852 0 3.356 163484
853 0 3.403 163484
854 0 3.386 163484
855 0 4.771 189908
856 0 5.114 191403
857 0 5.323 170993
858 0 5.325 185151
859 0 5.49 170054
860 0 26.196 618996
861 0 5.346 188781
862 1 2.601 314881
863 1 2.573 418488
864 1 2.542 676240
865 1 2.128 220423
866 0 3.682 169488
867 0 3.53 169488
868 0 3.59 169488
869 0 4.963 188303
870 0 5.39 194975
871 0 5.453 174202
872 0 5.442 187685
873 0 5.449 172315
874 0 26.399 620134
875 0 5.474 192027
876 1 2.452 321917
877 0 2.526 414360
878 1 2.504 682018
879 1 2.081 223938
880 0 3.694 172448
881 0 3.531 172448
882 0 3.591 172448
883 0 5.247 194267
884 0 5.145 197838
885 0 5.577 176636
886 0 5.441 190571
887 0 5.751 174297
888 0 26.754 608869
889 0 5.448 194202
890 1 2.577 327322
891 1 2.627 435384
892 1 2.547 694925
893 1 2.188 226913
894 0 3.609 174137
895 0 3.545 174137
896 0 3.562 174137
897 0 5.157 197544
898 0 5.592 201639
899 0 5.806 178406
900 0 5.926 192606
901 0 6.071 176601
902 0 28.013 632730
903 0 5.701 196524
904 1 2.503 334607
905 0 2.42 444181
906 1 2.588 705353
907 1 2.24 231159
908 0 3.71 176753
909 0 3.759 176753
910 0 3.782 176753
911 0 5.293 201493
912 0 5.517 204644
913 0 5.825 183081
914 0 5.549 196125
915 0 5.997 179815
916 0 28.469 629084
917 0 5.776 200607
918 1 2.517 340811
919 0 2.565 424164
920 1 2.588 726671
921 1 2.224 234454
922 0 3.672 179080
923 0 3.675 179080
924 0 3.688 179080
925 0 5.182 202336
926 0 5.408 208409
927 0 5.712 180858
928 0 5.72 196233
929 0 6.061 181627
930 0 28.749 653714
931 0 5.593 199352
932 1 2.517 347818
933 1 2.538 440185
934 1 2.584 741291
935 1 1.862 238923
936 0 3.816 179203
937 0 3.661 179203
938 0 3.834 179203
939 0 5.383 205954
940 0 5.439 211362
941 0 6.013 182585
942 0 5.845 197454
943 0 6.076 183997
944 0 29.224 660586
945 0 6.084 201359
946 1 2.638 354457
947 1 2.504 468607
948 1 2.714 745175
949 1 2.287 242377
950 0 3.762 179840
951 0 3.714 179840
952 0 3.795 179840
953 0 5.405 208874
954 0 5.777 214705
955 0 5.985 181548
956 0 6.003 197912
957 0 6.141 186816
958 0 29.412 670821
959 0 5.967 201342
960 1 2.542 360384
961 1 2.573 474957
962 1 2.595 760153
963 1 2.216 246160
964 0 3.757 178537
965 0 3.768 178537
966 0 3.769 178537
967 0 5.355 214657
968 0 5.565 218397
969 0 6.025 181030
970 0 6.062 197116
971 0 6.247 188905
972 0 29.746 675192
973 0 6.039 200389
974 1 2.559 366283
975 1 2.622 469493
976 0 2.608 757342
977 1 2.21 250003
978 0 3.796 174927
979 0 3.798 174927
980 0 3.788 174927
981 0 5.313 182527
982 0 5.674 220817
983 0 6.108 158165
984 0 6.055 177866
985 0 6.296 186454
986 0 28.287 109640
987 0 5.956 180053
988 1 1.742 175035
989 0 1.745 76356
990 1 2.371 342798
991 1 2.078 231974
992 0 3.636 152761
993 0 3.64 152761
994 0 3.66 152761
995 0 5.365 217566
996 0 5.825 225226
997 0 6.071 184904
998 0 6.059 202197
999 0 6.266 193822
1000 0 30.495 543451
1001 0 6.14 205777
1002 1 2.512 379576
1003 1 2.585 483145
1004 1 2.609 686393
1005 1 2.163 256394
1006 0 3.81 180567
1007 0 3.794 180567
1008 0 3.8 180567
1009 0 5.546 220999
1010 0 5.926 228683
1011 0 6.356 191470
1012 0 6.193 208064
1013 0 6.473 196661
1014 0 31.041 556797
1015 0 6.205 212532
1016 1 2.516 386751
1017 1 2.62 505986
1018 1 2.654 708537
1019 1 2.173 261568
1020 0 3.867 188525
1021 0 3.826 188525
1022 0 3.877 188525
1023 0 5.584 225493
1024 0 5.987 232256
1025 0 6.459 197260
1026 0 6.331 214335
1027 0 6.525 198938
1028 0 31.972 559344
1029 0 6.323 218847
1030 1 2.533 392405
1031 1 2.608 515207
1032 1 2.675 723201
1033 1 2.173 266103
1034 0 3.869 195758
1035 0 3.88 195758
1036 0 3.905 195758
1037 0 5.695 228783
1038 0 6.096 236559
1039 0 6.407 200359
1040 0 6.457 218375
1041 0 6.648 202346
1042 0 33.068 574681
1043 0 6.781 222973
1044 1 2.59 398888
1045 1 2.684 500049
1046 1 2.825 736522
1047 1 2.315 270326
1048 0 4.18 201114
1049 0 4.099 201114
1050 0 4.023 201114
1051 0 5.968 231223
1052 0 6.425 239699
1053 0 6.747 206582
1054 0 6.814 224274
1055 0 6.893 205527
1056 0 35.131 577471
1057 0 6.714 229812
1058 1 2.755 405586
1059 1 2.89 495788
1060 1 2.95 750618
1061 1 2.365 274919
1062 0 3.99 206126
1063 0 3.943 206126
1064 0 4.153 206126
1065 1 1.83 32713
1066 0 1.841 36346
1067 1 1.698 32371
1068 0 1.803 32643
1069 1 1.883 36865
1070 1 1.811 116900
1071 1 1.733 33698
1072 1 1.878 44023
1073 1 1.844 48048
1074 1 1.833 93629
1075 1 1.85 36317
1076 1 1.848 26815
1077 1 1.872 26815
1078 1 1.841 26815
1079 1 1.845 34249
1080 0 1.852 37914
1081 1 1.864 34040
1082 1 1.871 34661
1083 1 1.848 38431
1084 1 1.842 144461
1085 1 1.843 35261
1086 1 1.84 46443
1087 0 1.869 48681
1088 1 1.864 96212
1089 1 1.856 38486
1090 1 1.845 28600
1091 1 1.864 28600
1092 1 1.846 28600
1093 1 1.847 35852
1094 1 1.846 39767
1095 1 1.834 35554
1096 1 1.848 36089
1097 1 1.859 40173
1098 1 1.867 152779
1099 1 1.84 36866
1100 1 1.855 49197
1101 1 1.878 57044
1102 1 1.859 104707
1103 1 1.84 40562
1104 1 1.848 29603
1105 1 1.842 29603
1106 1 1.845 29603
1107 1 1.843 38802
1108 1 1.854 41574
1109 1 1.846 37311
1110 1 1.83 37833
1111 1 1.835 41736
1112 1 1.857 153840
1113 1 1.862 38770
1114 1 1.869 51638
1115 1 1.846 60597
1116 1 1.846 110942
1117 1 1.848 42849
1118 1 1.842 30376
1119 1 1.833 30376
1120 1 1.841 30376
1121 1 1.843 39947
1122 1 1.851 43375
1123 1 1.899 38924
1124 1 1.836 39496
1125 1 1.867 43373
1126 1 1.861 160171
1127 1 1.856 40469
1128 1 1.841 54525
1129 1 1.84 62819
1130 1 1.827 115089
1131 1 1.832 44725
1132 1 1.841 32445
1133 1 1.858 32445
1134 1 1.855 32445
1135 1 1.837 42386
1136 1 1.847 45187
1137 1 1.842 41151
1138 1 1.86 41404
1139 1 1.84 45463
1140 1 1.848 150545
1141 1 1.854 42499
1142 1 1.855 57119
1143 1 1.856 61096
1144 1 1.859 121969
1145 1 1.851 47048
1146 1 1.835 34271
1147 1 1.871 34271
1148 1 1.854 34271
1149 1 1.852 45036
1150 1 1.842 47073
1151 1 1.857 42805
1152 1 1.839 43229
1153 0 1.835 47038
1154 1 1.826 180896
1155 1 1.83 44446
1156 0 1.833 60025
1157 1 1.856 71828
1158 1 1.85 129088
1159 1 1.865 48984
1160 1 1.836 35749
1161 1 1.843 35749
1162 1 1.847 35749
1163 1 1.834 45786
1164 0 1.846 48739
1165 1 1.862 44929
1166 1 1.844 45327
1167 1 1.85 48850
1168 1 1.851 184327
1169 1 1.847 46518
1170 0 1.826 63201
1171 1 1.862 76225
1172 1 1.84 134636
1173 1 1.842 51263
1174 1 1.848 37218
1175 1 1.851 37218
1176 1 1.851 37218
1177 1 1.855 47382
1178 1 1.835 50796
1179 1 1.896 46750
1180 1 1.702 47267
1181 1 1.702 50709
1182 1 1.684 199765
1183 1 1.694 48588
1184 1 1.677 65780
1185 1 1.677 79955
1186 1 1.679 141575
1187 0 1.671 53590
1188 1 1.685 39071
1189 1 1.686 39071
1190 1 1.705 39071
1191 1 1.682 50387
1192 1 1.678 52736
1193 1 1.671 48818
1194 0 1.67 49498
1195 1 1.675 52555
1196 1 1.674 207909
1197 1 1.675 50847
1198 1 1.664 69005
1199 1 1.67 84271
1200 1 1.682 149351
1201 1 1.665 56016
1202 1 1.684 41127
1203 1 1.678 41127
1204 1 1.683 41127
1205 0 1.683 52055
1206 1 1.671 54547
1207 1 1.673 50672
1208 1 1.684 51498
1209 1 1.673 54430
1210 1 1.676 204688
1211 1 1.672 52676
1212 1 1.678 72340
1213 1 1.662 87558
1214 1 1.682 155443
1215 1 1.683 58478
1216 0 1.681 42406
1217 1 1.69 42406
1218 1 1.675 42406
1219 1 1.695 54700
1220 1 1.669 56846
1221 1 1.686 52635
1222 1 1.67 53584
1223 1 1.678 55985
1224 1 1.685 224055
1225 1 1.693 54716
1226 1 1.67 75256
1227 1 1.697 93441
1228 1 1.668 162986
1229 1 1.683 60826
1230 1 1.663 44557
1231 1 1.686 44557
1232 1 1.685 44557
1233 1 1.671 56237
1234 0 1.682 58803
1235 1 1.673 54933
1236 1 1.684 55779
1237 1 1.686 58559
1238 1 1.697 228871
1239 1 1.719 57527
1240 1 1.724 78852
1241 1 1.748 97732
1242 1 1.74 171269
1243 1 1.736 63689
1244 1 1.729 46767
1245 1 1.732 46767
1246 1 1.73 46767
1247 1 1.733 58936
1248 1 1.734 60761
1249 1 1.732 57070
1250 0 1.81 57392
1251 1 1.723 60327
1252 1 1.785 238574
1253 1 1.727 59532
1254 1 1.735 81577
1255 1 1.734 101525
1256 1 1.717 177940
1257 1 1.729 65644
1258 1 1.742 48419
1259 1 1.743 48419
1260 1 1.737 48419
1261 1 1.744 61604
1262 1 1.733 62868
1263 1 1.728 59212
1264 1 1.727 59748
1265 1 1.726 61971
1266 1 1.757 246673
1267 1 1.731 61789
1268 1 1.744 85222
1269 1 1.75 106936
1270 1 1.723 185875
1271 1 1.744 68177
1272 1 1.734 50424
1273 1 1.734 50424
1274 1 1.743 50424
1275 1 1.736 63942
1276 1 1.736 65032
1277 0 1.749 61377
1278 1 1.722 62296
1279 1 1.743 63723
1280 1 1.728 249283
1281 1 1.739 64118
1282 1 1.728 88570
1283 1 1.738 111191
1284 1 1.736 193561
1285 1 1.737 70737
1286 0 1.735 52242
1287 1 1.737 52242
1288 1 1.748 52242
1289 1 1.742 65284
1290 1 1.74 67153
1291 1 1.737 62889
1292 1 1.743 63595
1293 1 1.729 65538
1294 1 1.739 258640
1295 1 1.724 65797
1296 1 1.735 92079
1297 1 1.734 113325
1298 1 1.746 201797
1299 1 1.738 73236
1300 1 1.724 53406
1301 1 1.756 53406
1302 1 1.719 53406
1303 1 1.743 67558
1304 1 1.727 69180
1305 1 1.749 64831
1306 1 1.742 65698
1307 1 1.763 68097
1308 1 1.736 265875
1309 1 1.726 67454
1310 1 1.713 95765
1311 1 1.743 121562
1312 1 1.751 207864
1313 1 1.747 75922
1314 1 1.737 54470
1315 1 1.75 54470
1316 1 1.738 54470
1317 1 1.73 69997
1318 1 1.733 71688
1319 1 1.735 66544
1320 1 1.748 67135
1321 1 1.739 70011
1322 1 1.732 270102
1323 1 1.746 69355
1324 1 1.739 99011
1325 1 1.724 126256
1326 1 1.728 217035
1327 1 1.739 78408
1328 1 1.737 55054
1329 1 1.733 55054
1330 1 1.748 55054
1331 1 1.737 71028
1332 1 1.738 73563
1333 1 1.742 67723
1334 1 1.729 68185
1335 1 1.746 71602
1336 1 1.723 272617
1337 1 1.748 70318
1338 1 1.733 103097
1339 1 1.72 131679
1340 1 1.738 227194
1341 1 1.728 81358
1342 1 1.729 55161
1343 1 1.734 55161
1344 1 1.73 55161
1345 1 1.742 74607
1346 1 1.733 75589
1347 1 1.744 65156
1348 1 1.753 65818
1349 1 1.742 74531
1350 1 1.724 159333
1351 1 1.731 66860
1352 1 1.734 106636
1353 1 1.728 137460
1354 1 1.735 221179
1355 1 1.749 84236
1356 1 1.734 48793
1357 1 1.745 48793
1358 1 1.729 48793
1359 1 1.757 75822
1360 1 1.729 78169
1361 1 1.733 72064
1362 1 1.722 72760
1363 1 1.743 75544
1364 1 1.744 291076
1365 1 1.754 75249
1366 1 1.747 110331
1367 1 1.726 142760
1368 1 1.733 240830
1369 1 1.738 86983
1370 1 1.742 58810
1371 1 1.716 58810
1372 1 1.75 58810
1373 1 1.72 78311
1374 1 1.733 80486
1375 1 1.728 75194
1376 1 1.734 76141
1377 1 1.742 78151
1378 1 1.734 300700
1379 1 1.736 78549
1380 1 1.746 114627
1381 1 1.733 147319
1382 1 1.719 250642
1383 1 1.737 89967
1384 1 1.729 62080
1385 1 1.729 62080
1386 1 1.745 62080
1387 1 1.737 81911
1388 1 1.742 82880
1389 1 1.748 78809
1390 1 1.74 79405
1391 1 1.754 80125
1392 1 1.728 312503
1393 1 1.739 81942
1394 1 1.727 117711
1395 1 1.734 153506
1396 1 1.745 259483
1397 1 1.748 92726
1398 1 1.722 65869
1399 1 1.736 65869
1400 1 1.748 65869
1401 1 1.743 83149
1402 1 1.738 84984
1403 1 1.737 81028
1404 1 1.76 82090
1405 1 1.726 82414
1406 1 1.741 318740
1407 1 1.742 84747
1408 1 1.72 122226
1409 1 1.741 154231
1410 1 1.744 268304
1411 1 1.733 95366
1412 1 1.746 68491
1413 1 1.739 68491
1414 1 1.759 68491
1415 1 1.725 87208
1416 1 1.735 87558
1417 1 1.735 84580
1418 1 1.736 85676
1419 1 1.73 84309
1420 1 1.736 323876
1421 1 1.737 88468
1422 1 1.727 125970
1423 1 1.737 164143
1424 1 1.717 275789
1425 1 1.735 98532
1426 1 1.73 71827
1427 1 1.741 71827
1428 1 1.728 71827
1429 1 1.73 88401
1430 1 1.742 89951
1431 1 1.735 86986
1432 1 1.727 88116
1433 1 1.721 86768
1434 1 1.722 337784
1435 1 1.737 91290
1436 1 1.724 130175
1437 1 1.734 170296
1438 1 1.741 287377
1439 1 1.726 101249
1440 1 1.724 74679
1441 1 1.736 74679
1442 1 1.738 74679
1443 1 1.724 92792
1444 1 1.727 92666
1445 1 1.735 89795
1446 1 1.737 91272
1447 1 1.744 88501
1448 1 1.731 342036
1449 1 1.731 93986
1450 1 1.752 134470
1451 1 1.742 175341
1452 1 1.728 296891
1453 1 1.728 104105
1454 1 1.775 77193
1455 1 1.732 77193
1456 1 1.727 77193
1457 1 1.718 93339
1458 1 1.73 94906
1459 1 1.741 92118
1460 1 1.733 94224
1461 1 1.724 90731
1462 1 1.763 344970
1463 1 1.748 96834
1464 1 1.713 138149
1465 1 1.956 182054
1466 1 1.942 305574
1467 1 1.88 107175
1468 1 1.81 79610
1469 1 1.774 79610
1470 1 1.776 79610
1471 1 1.845 97293
1472 1 1.638 97303
1473 1 1.887 94116
1474 1 1.838 96243
1475 1 1.768 92629
1476 1 1.531 358933
1477 1 1.698 98988
1478 1 1.816 142703
1479 1 1.891 187823
1480 1 1.825 312498
1481 1 1.762 109945
1482 1 1.913 81412
1483 1 1.866 81412
1484 1 1.82 81412
1485 1 1.885 98002
1486 1 1.872 99619
1487 1 1.822 95996
1488 1 1.848 98536
1489 1 1.848 94667
1490 1 1.814 354806
1491 1 1.804 100712
1492 1 1.801 147036
1493 1 2.021 190185
1494 1 1.813 316769
1495 1 1.788 112976
1496 1 1.744 82962
1497 1 1.862 82962
1498 1 1.793 82962
1499 1 1.905 102057
1500 1 1.77 102437
1501 1 1.714 99456
1502 1 1.865 101885
1503 1 1.68 96867
1504 1 1.744 370917
1505 1 1.857 104341
1506 1 2.08 151480
1507 1 1.903 198573
1508 1 1.919 332901
1509 1 1.925 116395
1510 1 1.81 86991
1511 1 1.928 86991
1512 1 1.818 86991
1513 1 1.909 104872
1514 1 1.894 105207
1515 1 1.829 101861
1516 1 1.899 104504
1517 1 1.898 98822
1518 1 1.892 376963
1519 1 1.889 107021
1520 1 1.879 156299
1521 1 1.854 206495
1522 1 1.901 342213
1523 1 1.779 119368
1524 1 1.769 89253
1525 1 1.83 89253
1526 1 2.006 89253
1527 1 1.806 106479
1528 1 1.63 107427
1529 1 1.845 104187
1530 1 1.937 106630
1531 1 2.002 101818
1532 1 1.901 383521
1533 1 1.912 109699
1534 1 1.835 160144
1535 1 1.851 212748
1536 1 1.844 351808
1537 1 1.843 122058
1538 1 1.851 91584
1539 1 1.859 91584
1540 1 1.84 91584
1541 1 1.909 110531
1542 1 1.86 110281
1543 1 1.865 106640
1544 1 1.858 109631
1545 1 1.838 103695
1546 1 1.852 395013
1547 1 1.855 112586
1548 1 1.867 165112
1549 1 1.851 218310
1550 1 1.866 359989
1551 1 1.873 125565
1552 1 1.85 94429
1553 1 1.853 94429
1554 1 1.848 94429
1555 1 1.847 113451
1556 1 1.863 112292
1557 1 1.852 109364
1558 1 1.845 112703
1559 1 1.866 105816
1560 1 1.85 397563
1561 1 1.846 115736
1562 1 1.864 169799
1563 1 1.849 191084
1564 1 1.873 366846
1565 1 1.836 128509
1566 1 1.894 97206
1567 1 1.73 97206
1568 1 1.962 97206
1569 1 1.742 115035
1570 1 1.772 115643
1571 1 1.677 110559
1572 1 1.705 114441
1573 1 1.803 108734
1574 1 1.79 411599
1575 1 1.795 117557
1576 1 1.806 174430
1577 1 1.802 220012
1578 1 1.819 383618
1579 1 1.805 131789
1580 1 1.819 98016
1581 1 1.778 98016
1582 1 1.784 98016
1583 1 1.803 118154
1584 1 1.81 118083
1585 1 1.794 112756
1586 1 1.804 116845
1587 1 1.804 110500
1588 1 1.811 413559
1589 1 1.802 119792
1590 1 1.822 179679
1591 1 1.832 238936
1592 1 1.851 389119
1593 1 1.834 135029
1594 1 1.82 99485
1595 1 1.813 99485
1596 1 1.796 99485
1597 1 1.915 121116
1598 1 1.98 121176
1599 1 1.81 115774
1600 1 1.785 120123
1601 1 1.789 112723
1602 1 1.801 418848
1603 1 1.811 123190
1604 1 1.807 183787
1605 1 1.625 244990
1606 1 1.828 400053
1607 1 1.804 138372
1608 1 1.839 104217
1609 1 1.752 104217
1610 1 1.764 104217
1611 1 1.785 123055
1612 1 1.824 123890
1613 1 1.86 118841
1614 1 1.845 123268
1615 1 1.833 115130
1616 1 1.83 426044
1617 1 1.857 126675
1618 1 1.866 189285
1619 1 1.861 218603
1620 1 1.842 401010
1621 1 1.861 141427
1622 1 1.83 107162
1623 1 1.842 107162
1624 1 1.835 107162
1625 1 1.841 126813
1626 1 1.851 126304
1627 1 1.855 120348
1628 1 1.835 125036
1629 1 1.896 118210
1630 1 1.702 423943
1631 1 1.702 128025
1632 1 1.684 194008
1633 1 1.694 238069
1634 1 1.677 413331
1635 1 1.677 145175
1636 1 1.679 108059
1637 1 1.671 108059
1638 1 1.685 108059
1639 1 1.686 128338
1640 1 1.705 129295
1641 1 1.682 123792
1642 1 1.678 128894
1643 1 1.671 119985
1644 1 1.67 442393
1645 1 1.675 132066
1646 1 1.674 199212
1647 1 1.675 266924
1648 1 1.664 429562
1649 1 1.67 148447
1650 1 1.682 112263
1651 1 1.665 112263
1652 1 1.684 112263
1653 1 1.678 131331
1654 1 1.683 132214
1655 1 1.683 125909
1656 1 1.671 131015
1657 1 1.673 122348
1658 1 1.684 447216
1659 1 1.673 135073
1660 1 1.676 204817
1661 1 1.672 273382
1662 1 1.678 440158
1663 1 1.662 151573
1664 1 1.682 115052
1665 1 1.683 115052
1666 1 1.681 115052
1667 1 1.69 134387
1668 1 1.675 135197
1669 1 1.695 128527
1670 1 1.669 133932
1671 1 1.686 124575
1672 1 1.67 462692
1673 1 1.678 137496
1674 1 1.685 209343
1675 1 1.693 279108
1676 1 1.67 454837
1677 1 1.697 155538
1678 1 1.668 117660
1679 1 1.683 117660
1680 1 1.663 117660
1681 1 1.686 139352
1682 1 1.685 137999
1683 1 1.671 130508
1684 1 1.682 136146
1685 1 1.673 127434
1686 1 1.684 467543
1687 1 1.686 139619
1688 1 1.697 214906
1689 1 1.719 286099
1690 1 1.724 461573
1691 1 1.748 158497
1692 1 1.74 118766
1693 1 1.736 118766
1694 1 1.729 118766
1695 1 1.732 143164
1696 1 1.73 139453
1697 1 1.733 134451
1698 1 1.734 138357
1699 1 1.732 131829
1700 1 1.81 298342
1701 1 1.723 143021
1702 1 1.785 220320
1703 1 1.727 288933
1704 1 1.735 458682
1705 1 1.734 161745
1706 1 1.717 117909
1707 1 1.729 117909
1708 1 1.742 117909
1709 1 1.743 144982
1710 1 1.737 143760
1711 1 1.744 135163
1712 1 1.733 141764
1713 1 1.728 131491
1714 1 1.727 480479
1715 1 1.726 144778
1716 1 1.757 225623
1717 1 1.731 301881
1718 1 1.744 484737
1719 1 1.75 165755
1720 1 1.723 124092
1721 1 1.744 124092
1722 1 1.734 124092
1723 1 1.734 145757
1724 1 1.743 146857
1725 1 1.736 138368
1726 1 1.736 145680
1727 1 1.749 134253
1728 1 1.722 490957
1729 1 1.743 148916
1730 1 1.728 231491
1731 1 1.739 308635
1732 1 1.728 498459
1733 1 1.738 169121
1734 1 1.736 129084
1735 1 1.737 129084
1736 1 1.735 129084
1737 1 1.737 151933
1738 1 1.748 149896
1739 1 1.742 141203
1740 1 1.74 148761
1741 1 1.737 136685
1742 1 1.743 495440
1743 1 1.729 151619
1744 1 1.739 236325
1745 1 1.724 308280
1746 1 1.735 512517
1747 1 1.734 172482
1748 1 1.746 132448
1749 1 1.738 132448
1750 1 1.724 132448
1751 1 1.756 154190
1752 1 1.719 152957
1753 1 1.743 144097
1754 1 1.727 151872
1755 1 1.749 139136
1756 1 1.742 508911
1757 1 1.763 154842
1758 1 1.736 242394
1759 1 1.726 324133
1760 1 1.713 521199
1761 1 1.743 175842
1762 1 1.751 135578
1763 1 1.747 135578
1764 1 1.737 135578
1765 1 1.75 156214
1766 1 1.738 155981
1767 1 1.73 143981
1768 1 1.733 152515
1769 1 1.735 141170
1770 1 1.748 504549
1771 1 1.739 155525
1772 1 1.732 247766
1773 1 1.746 329435
1774 1 1.739 512527
1775 1 1.724 179621
1776 1 1.728 135342
1777 1 1.739 135342
1778 1 1.737 135342
1779 1 1.733 157929
1780 1 1.748 159054
1781 1 1.737 148570
1782 1 1.738 157568
1783 1 1.742 144772
1784 1 1.729 529343
1785 1 1.746 160917
1786 1 1.723 253881
1787 1 1.748 337259
1788 1 1.733 529309
1789 1 1.72 183334
1790 1 1.738 141890
1791 1 1.728 141890
1792 1 1.729 141890
1793 1 1.734 162053
1794 1 1.73 162441
1795 1 1.742 150223
1796 1 1.733 159987
1797 1 1.744 146354
1798 1 1.753 528747
1799 1 1.742 163229
1800 1 1.724 260085
1801 1 1.731 344921
1802 1 1.734 562635
1803 1 1.728 187045
1804 1 1.735 144399
1805 1 1.749 144399
1806 1 1.734 144399
1807 1 1.745 164968
1808 1 1.729 165177
1809 1 1.757 151960
1810 1 1.729 162341
1811 1 1.733 149237
1812 1 1.722 548507
1813 1 1.743 165642
1814 1 1.744 265294
1815 1 1.754 352169
1816 1 1.747 569480
1817 1 1.726 190589
1818 1 1.733 145314
1819 1 1.738 145314
1820 1 1.742 145314
1821 1 1.716 167194
1822 1 1.75 168054
1823 1 1.72 154993
1824 1 1.733 165813
1825 1 1.728 152282
1826 1 1.734 560479
1827 1 1.742 169433
1828 1 1.734 271507
1829 1 1.736 362202
1830 1 1.746 584301
1831 1 1.733 194097
1832 1 1.794 150065
1833 1 1.804 150065
1834 1 1.804 150065
1835 1 1.811 170955
1836 1 1.802 172045
1837 1 1.822 159974
1838 1 1.832 170334
1839 1 1.851 154631
1840 1 1.834 556727
1841 1 1.82 174638
1842 1 1.813 277811
1843 1 1.796 369087
1844 1 1.915 582463
1845 1 1.98 197773
1846 1 1.81 154910
1847 1 1.785 154910
1848 1 1.789 154910
1849 1 1.801 173907
1850 1 1.811 175025
1851 1 1.807 160289
1852 1 1.625 171850
1853 1 1.828 157192
1854 1 1.804 570817
1855 1 1.839 175618
1856 1 1.752 283763
1857 1 1.83 378584
1858 1 1.841 610960
1859 1 1.698 201595
1860 1 1.803 156496
1861 1 1.883 156496
1862 1 1.811 156496
1863 1 1.733 177551
1864 1 1.878 178075
1865 1 1.844 162758
1866 1 1.833 174334
1867 1 1.85 159077
1868 1 1.848 580986
1869 1 1.872 178210
1870 1 1.841 290155
1871 1 1.845 378972
1872 1 1.852 614370
1873 1 1.864 205197
1874 1 1.871 158999
1875 1 1.848 158999
1876 1 1.842 158999
1877 1 1.843 179509
1878 1 1.84 181589
1879 1 1.869 164607
1880 1 1.864 176998
1881 1 1.856 162157
1882 1 1.845 586058
1883 1 1.864 181332
1884 1 1.846 295454
1885 1 1.847 393600
1886 1 1.846 627515
1887 1 1.834 208924
1888 1 1.848 161740
1889 1 1.859 161740
1890 1 1.867 161740
1891 1 1.84 182491
1892 1 1.855 185381
1893 1 1.878 167327
1894 1 1.859 180365
1895 1 1.84 164740
1896 1 1.848 594492
1897 1 1.842 183947
1898 1 1.845 302056
1899 1 1.843 398426
1900 1 1.854 649644
1901 1 1.846 212846
1902 1 1.83 164982
1903 1 1.835 164982
1904 1 1.857 164982
1905 1 1.862 185554
1906 1 1.869 187972
1907 1 1.846 168110
1908 1 1.846 180690
1909 1 1.848 168202
1910 1 1.842 594700
1911 1 1.833 184930
1912 1 1.841 308330
1913 1 1.843 405325
1914 1 1.851 629483
1915 1 1.899 216759
1916 1 1.836 163484
1917 1 1.867 163484
1918 1 1.861 163484
1919 1 1.856 189908
1920 1 1.841 191403
1921 1 1.84 170993
1922 1 1.827 185151
1923 1 1.832 170054
1924 1 1.841 618996
1925 1 1.858 188781
1926 1 1.855 314881
1927 1 1.837 418488
1928 1 1.847 676240
1929 1 1.842 220423
1930 1 1.86 169488
1931 1 1.84 169488
1932 1 1.848 169488
1933 1 1.854 188303
1934 1 1.855 194975
1935 1 1.856 174202
1936 1 1.859 187685
1937 1 1.851 172315
1938 1 1.835 620134
1939 1 1.871 192027
1940 1 1.854 321917
1941 1 1.852 414360
1942 1 1.842 682018
1943 1 1.857 223938
1944 1 1.839 172448
1945 1 1.835 172448
1946 1 1.826 172448
1947 1 1.83 194267
1948 1 1.833 197838
1949 1 1.856 176636
1950 1 1.85 190571
1951 1 1.865 174297
1952 1 1.836 608869
1953 1 1.843 194202
1954 1 1.847 327322
1955 1 1.834 435384
1956 1 1.846 694925
1957 1 1.862 226913
1958 1 1.844 174137
1959 1 1.85 174137
1960 1 1.851 174137
1961 1 1.847 197544
1962 1 1.826 201639
1963 1 1.862 178406
1964 1 1.84 192606
1965 1 1.842 176601
1966 1 1.848 632730
1967 1 1.851 196524
1968 1 1.851 334607
1969 1 1.855 444181
1970 1 1.835 705353
1971 1 1.896 231159
1972 1 1.702 176753
1973 1 1.702 176753
1974 1 1.684 176753
1975 1 1.694 201493
1976 1 1.677 204644
1977 1 1.677 183081
1978 1 1.679 196125
1979 1 1.671 179815
1980 1 1.685 629084
1981 1 1.686 200607
1982 1 1.705 340811
1983 1 1.682 424164
1984 1 1.678 726671
1985 1 1.671 234454
1986 1 1.67 179080
1987 1 1.675 179080
1988 1 1.674 179080

==> data/jfreechart.dat <==
id label mean size
1 1 0.209338532 510
2 1 0.220868761 520
3 1 0.219986344 530
4 1 0.224668188 540
5 1 0.22568771 550
6 1 0.224696795 560
7 1 0.229246604 570
8 1 0.237081648 580
9 1 0.239856649 590
10 1 0.242149454 600
11 1 0.249129109 610
12 1 0.250904755 620
13 1 0.257632317 630
14 1 0.260639144 640
15 1 0.273017099 650
16 1 0.266915594 660
17 1 0.279634554 670
18 1 0.275457347 680
19 1 0.278584967 690
20 1 0.288789423 700
21 1 0.289007771 710
22 1 0.295905957 720
23 1 0.30504449 730
24 1 0.304882205 740
25 1 0.30805548 750
26 1 0.313458902 760
27 1 0.313707825 770
28 1 0.320760983 780
29 1 0.314280124 790
30 1 0.330733123 800
31 1 0.330157509 810
32 1 0.329337091 820
33 1 0.330563068 830
34 1 0.333552628 840
35 1 0.344226503 850
36 1 0.357767039 860
37 1 0.346184564 870
38 1 0.35439957 880
39 1 0.361082435 890
40 1 0.369730406 900
41 1 0.363177256 910
42 1 0.366857479 920
43 1 0.374902753 930
44 1 0.384069806 940
45 1 0.374473137 950
46 1 0.387297984 960
47 1 0.396815465 970
48 1 0.374740962 980
49 1 0.396390477 990
50 1 0.392840665 1000
51 1 0.405136166 1010
52 1 0.416197674 1020
53 1 0.398848269 1030
54 1 0.405442116 1040
55 1 0.404004607 1050
56 1 0.418752278 1060
57 1 0.433497928 1070
58 1 0.421864224 1080
59 1 0.429490463 1090
60 1 0.440008596 1100
61 1 0.443610719 1110
62 1 0.440456578 1120
63 1 0.446785163 1130
64 1 0.456727023 1140
65 1 0.453434015 1150
66 1 0.467089335 1160
67 1 0.463069638 1170
68 1 0.466940206 1180
69 1 0.47295485 1190
70 1 0.463301654 1200
71 1 0.476353913 1210
72 1 0.480763985 1220
73 1 0.486614297 1230
74 1 0.504139024 1240
75 1 0.498388527 1250
76 1 0.498031099 1260
77 1 0.494394861 1270
78 1 0.512503734 1280
79 1 0.506626363 1290
80 1 0.512453303 1300
81 1 0.517305892 1310
82 1 0.510353913 1320
83 1 0.523845404 1330
84 1 0.526792993 1340
85 1 0.536792877 1350
86 1 0.551235246 1360
87 1 0.535897664 1370
88 1 0.545767987 1380
89 1 0.543804103 1390
90 1 0.54570014 1400
91 1 0.549928477 1410
92 1 0.555944387 1420
93 1 0.548084183 1430
94 1 0.572251422 1440
95 1 0.576779609 1450
96 1 0.568337584 1460
97 1 0.582844738 1470
98 1 0.578718368 1480
99 1 0.586878245 1490
100 1 0.588010939 1500
101 1 0.586869895 1510
102 1 0.599246353 1520
103 1 0.597542358 1530
104 1 0.592655936 1540
105 1 0.614676577 1550
106 1 0.620437409 1560
107 1 0.631780721 1570
108 1 0.630884087 1580
109 1 0.617575763 1590
110 1 0.619145289 1600
111 1 0.635154512 1610
112 1 0.62979991 1620
113 1 0.635924628 1630
114 1 0.645523665 1640
115 1 0.650764211 1650
116 1 0.651779858 1660
117 1 0.659832055 1670
118 1 0.662667227 1680
119 1 0.666264326 1690
120 1 0.67711173 1700
121 1 0.664430269 1710
122 1 0.746879802 1720
123 1 0.70228927 1730
124 1 0.722178478 1740
125 1 0.748137808 1750
126 1 0.682769845 1760
127 1 0.683829386 1770
128 1 0.700912714 1780
129 1 0.699026771 1790
130 1 0.701737809 1800
131 1 0.703945639 1810
132 0 0.678551364 1820
133 1 0.696166066 1830
134 1 0.689936208 1840
135 1 0.711785757 1850
136 1 0.727026528 1860
137 1 0.731869713 1870
138 1 0.733441964 1880
139 1 0.740031124 1890
140 1 0.746852385 1900
141 1 0.741054988 1910
142 1 0.745132799 1920
143 1 0.770059976 1930
144 1 0.765216424 1940
145 1 0.757310852 1950
146 1 0.759736476 1960
147 1 0.775021803 1970
148 1 0.776902126 1980
149 1 0.780443153 1990
150 1 0.763186937 2000
151 1 0.775299741 2010
152 1 0.793035081 2020
153 1 0.780207507 2030
154 1 0.785307054 2040
155 1 0.781314343 2050
156 1 0.783863447 2060
157 1 0.788381609 2070
158 1 0.802510302 2080
159 1 0.803456271 2090
160 1 0.798149333 2100
161 1 0.809850097 2110
162 1 0.800492026 2120
163 1 0.831105945 2130
164 1 0.830174585 2140
165 1 0.819557955 2150
166 1 0.832123478 2160
167 1 0.826487531 2170
168 1 0.830501495 2180
169 1 0.83539571 2190
170 1 0.843549603 2200
171 1 0.850389566 2210
172 1 0.852121843 2220
173 1 0.855194047 2230
174 1 0.857878402 2240
175 1 0.868411264 2250
176 1 0.86957222 2260
177 1 0.877032908 2270
178 1 0.864952833 2280
179 1 0.871344443 2290
180 1 0.869897698 2300
181 1 0.884516057 2310
182 1 0.888058791 2320
183 1 0.895545588 2330
184 1 0.901462092 2340
185 1 0.90114498 2350
186 1 0.904574818 2360
187 1 0.911418232 2370
188 1 0.907938725 2380
189 1 0.897701573 2390
190 1 0.9247834 2400
191 1 0.934286703 2410
192 1 0.922004869 2420
193 1 0.921206144 2430
194 1 0.932170096 2440
195 1 0.936940966 2450
196 1 0.939313207 2460
197 1 0.943081234 2470
198 1 0.948443718 2480
199 1 0.952551111 2490
200 1 0.95280173 2500
201 1 0.967737879 2510
202 1 0.969935866 2520
203 1 0.971750749 2530
204 1 0.969685003 2540
205 1 0.97433952 2550
206 1 0.997954833 2560
207 1 1.039776232 2570
208 1 0.982656736 2580
209 1 0.978907209 2590
210 1 0.993627947 2600
211 1 0.998768086 2610
212 1 0.999847946 2620
213 1 0.993489503 2630
214 1 1.031714427 2640
215 1 1.011003052 2650
216 1 1.016828321 2660
217 1 1.01682568 2670
218 1 1.018775308 2680
219 1 1.033020141 2690
220 1 1.027607312 2700
221 1 1.032079703 2710
222 1 1.043148292 2720
223 1 1.049395678 2730
224 1 1.043272942 2740
225 1 1.053505916 2750
226 1 1.058862251 2760
227 1 1.059154014 2770
228 1 1.058556952 2780
229 1 1.064776565 2790
230 1 1.075416992 2800
231 1 1.065515681 2810
232 1 1.101737867 2820
233 1 1.077278392 2830
234 1 1.087538225 2840
235 1 1.099513538 2850
236 1 1.092737551 2860
237 1 1.092116354 2870
238 1 1.101020058 2880
239 1 1.099270059 2890
240 1 1.114307464 2900
241 1 1.115039655 2910
242 1 1.123924743 2920
243 1 1.121787873 2930
244 1 1.126372146 2940
245 1 1.131486149 2950
246 1 1.124857664 2960
247 1 1.132456124 2970
248 1 1.124487852 2980
249 1 1.135081002 2990
250 1 1.149438097 3000
251 1 1.147845574 3010
252 1 1.187428467 3020
253 1 1.153807242 3030
254 1 1.161649941 3040
255 1 1.156364864 3050
256 1 1.170913723 3060
257 1 1.17255985 3070
258 1 1.176769131 3080
259 1 1.173443985 3090
260 1 1.180511287 3100
261 1 1.184866438 3110
262 1 1.186253454 3120
263 1 1.204111607 3130
264 1 1.200179033 3140
265 1 1.200976185 3150
266 1 1.20364543 3160
267 1 1.214557496 3170
268 1 1.212461246 3180
269 1 1.22150308 3190
270 1 1.224259457 3200
271 1 1.2459896 3210
272 1 1.221863258 3220
273 1 1.229514546 3230
274 1 1.233585933 3240
275 1 1.244011869 3250
276 1 1.248804254 3260
277 1 1.243482377 3270
278 1 1.259021219 3280
279 1 1.264877272 3290
280 1 1.266942213 3300
281 1 1.270665654 3310
282 1 1.267037139 3320
283 1 1.267197729 3330
284 1 1.273958671 3340
285 1 1.278834191 3350
286 1 1.276808323 3360
287 1 1.288480928 3370
288 1 1.293283246 3380
289 1 1.296239301 3390
290 1 1.308718183 3400
291 1 1.335896444 3410
292 1 1.312101989 3420
293 1 1.308138502 3430
294 1 1.3208322 3440
295 1 1.333558831 3450
296 1 1.343183476 3460
297 1 1.316910491 3470
298 1 1.331935445 3480
299 1 1.340284978 3490
300 1 1.331766916 3500
301 1 1.352539707 3510
302 1 1.442385016 3520
303 1 1.34758575 3530
304 1 1.363760132 3540
305 1 1.353303427 3550
306 1 1.35808853 3560
307 1 1.364717604 3570
308 1 1.372036737 3580
309 1 1.372315302 3590
310 1 1.369683335 3600
311 1 1.38677557 3610
312 1 1.379940225 3620
313 1 1.393874816 3630
314 1 1.402631244 3640
315 1 1.396948692 3650
316 1 1.395428647 3660
317 1 1.406229046 3670
318 1 1.409212514 3680
319 1 1.423635078 3690
320 1 1.414728543 3700
321 1 1.427498116 3710
322 1 1.436177571 3720
323 1 1.437048493 3730
324 1 1.44178784 3740
325 1 1.443320986 3750
326 1 1.4501017 3760
327 1 1.454763097 3770
328 1 1.436925875 3780
329 1 1.456548546 3790
330 1 1.444794163 3800
331 1 1.465787209 3810
332 1 1.469729529 3820
333 1 1.470637605 3830
334 1 1.466110723 3840
335 1 1.464366481 3850
336 1 1.467944338 3860
337 1 1.475447766 3870
338 1 1.476037572 3880
339 1 1.480578129 3890
340 1 1.495539239 3900
341 1 1.494839071 3910
342 1 1.503926272 3920
343 1 1.513562805 3930
344 1 1.514543983 3940
345 1 1.522158048 3950
346 1 1.511702646 3960
347 1 1.518188615 3970
348 1 1.535728152 3980
349 1 1.520370182 3990
350 1 1.537824052 4000
351 1 1.538185718 4010
352 1 1.555970986 4020
353 1 1.535331471 4030
354 1 1.540976907 4040
355 1 1.544267665 4050
356 1 1.586534849 4060
357 1 1.569937015 4070
358 1 1.563872898 4080
359 1 1.556756737 4090
360 1 1.572526163 4100
361 1 1.578983978 4110
362 1 1.561057435 4120
363 1 1.572538214 4130
364 1 1.564898848 4140
365 1 1.580934615 4150
366 1 1.598560253 4160
367 1 1.588618385 4170
368 1 1.657076193 4180
369 1 1.59339251 4190
370 1 1.588552681 4200
371 1 1.604914662 4210
372 1 1.612406208 4220
373 1 1.624543531 4230
374 1 1.618458277 4240
375 1 1.626987765 4250
376 1 1.634814577 4260
377 1 1.644791821 4270
378 1 1.638174087 4280
379 1 1.624260893 4290
380 1 1.644538491 4300
381 1 1.671150272 4310
382 1 1.674007785 4320
383 1 1.659315594 4330
384 1 1.650789734 4340
385 1 1.645339438 4350
386 1 1.662246078 4360
387 1 1.666630425 4370
388 1 1.665740465 4380
389 1 1.68304069 4390
390 1 1.668996574 4400
391 1 1.694996868 4410
392 1 1.68771809 4420
393 1 1.690960243 4430
394 1 1.697401022 4440
395 1 1.705667044 4450
396 1 1.700079421 4460
397 1 1.712426862 4470
398 1 1.728582065 4480
399 1 1.720065328 4490
400 1 1.718487295 4500
401 1 1.711024397 4510
402 1 1.732072912 4520
403 1 1.7332852 4530
404 1 1.725643865 4540
405 1 1.74877178 4550
406 1 1.731733906 4560
407 1 1.737614208 4570
408 1 1.755060284 4580
409 1 1.75296011 4590
410 1 1.756376823 4600
411 1 1.75443781 4610
412 1 1.779383262 4620
413 1 1.766725059 4630
414 1 1.767199961 4640
415 1 1.8863629 4650
416 1 1.772799001 4660
417 1 1.796608428 4670
418 1 1.803395558 4680
419 1 1.795115812 4690
420 1 1.784155997 4700
421 1 1.812017374 4710
422 1 1.807489284 4720
423 1 1.81007266 4730
424 1 1.816294012 4740
425 1 1.809124875 4750
426 1 1.805017226 4760
427 1 1.818694627 4770
428 1 1.833269965 4780
429 1 1.820182938 4790
430 1 1.839591848 4800
431 1 1.830417498 4810
432 1 1.850457141 4820
433 1 1.84895307 4830
434 1 1.870925267 4840
435 1 1.838537015 4850
436 1 1.856678176 4860
437 1 1.860373019 4870
438 1 1.869404108 4880
439 1 1.865517976 4890
440 1 1.870343695 4900
441 1 1.889419463 4910
442 1 1.874195768 4920
443 1 1.89139902 4930
444 1 1.892595827 4940
445 1 1.882614883 4950
446 1 1.909416441 4960
447 1 1.89467786 4970
448 1 1.890085178 4980
449 1 1.923714813 4990
450 1 1.910031441 5000
451 1 1.903803674 5010
452 1 1.947227374 5020
453 1 1.919850835 5030
454 1 1.926831712 5040
455 1 1.934767324 5050
456 1 1.920604605 5060
457 1 1.943265872 5070
458 1 1.93850772 5080
459 1 1.949095527 5090
460 1 1.93149581 5100
461 1 1.940715052 5110
462 1 1.953013607 5120
463 1 1.954749292 5130
464 1 1.95938214 5140
465 1 1.967573161 5150
466 1 1.97598703 5160
467 1 1.95966246 5170
468 1 1.96974206 5180
469 1 2.076776111 5190
470 1 1.991186439 5200
471 1 1.992981907 5210
472 1 1.978776613 5220
473 1 1.99525565 5230
474 1 1.999258138 5240
475 1 2.019554605 5250
476 1 1.993553569 5260
477 1 2.015644408 5270
478 1 2.02199931 5280
479 1 2.025694715 5290
480 1 2.016187754 5300
481 1 2.033921294 5310
482 1 2.025305191 5320
483 1 2.045826577 5330
484 1 2.032003654 5340
485 1 2.032621237 5350
486 1 2.047542448 5360
487 1 2.06336494 5370
488 1 2.05284037 5380
489 1 2.059114907 5390
490 1 2.05398956 5400
491 1 2.064925107 5410
492 1 2.06093331 5420
493 1 2.061948766 5430
494 1 2.07855402 5440
495 1 2.092994145 5450
496 1 2.085624834 5460
497 1 2.093698525 5470
498 1 2.174618375 5480
499 1 2.082575305 5490
500 1 2.104178701 5500
501 0 0.186012508 510
502 0 0.197911195 520
503 0 0.198872415 530
504 0 0.193585886 540
505 0 0.198982989 550
506 0 0.205214349 560
507 0 0.209952536 570
508 0 0.209477986 580
509 0 0.212205476 590
510 0 0.218876211 600
511 0 0.227706669 610
512 0 0.23650655 620
513 0 0.230818971 630
514 0 0.227995966 640
515 0 0.233754564 650
516 0 0.243214527 660
517 0 0.246979938 670
518 0 0.24624016 680
519 0 0.256679958 690
520 0 0.257515792 700
521 0 0.256466978 710
522 0 0.258326239 720
523 0 0.2706066 730
524 0 0.269528399 740
525 0 0.268791297 750
526 0 0.279825964 760
527 0 0.279598149 770
528 0 0.282001178 780
529 0 0.288537634 790
530 0 0.28867955 800
531 0 0.294240246 810
532 0 0.30236152 820
533 0 0.31181444 830
534 0 0.306476418 840
535 0 0.304483896 850
536 0 0.307301086 860
537 0 0.313946136 870
538 0 0.319186743 880
539 0 0.319940691 890
540 0 0.331459355 900
541 0 0.334093643 910
542 0 0.334334368 920
543 0 0.340270961 930
544 0 0.333010472 940
545 0 0.352400618 950
546 0 0.346868894 960
547 0 0.358567187 970
548 0 0.364546852 980
549 0 0.358856968 990
550 0 0.357582329 1000
551 0 0.35995615 1010
552 0 0.363095493 1020
553 0 0.373247656 1030
554 0 0.375104716 1040
555 0 0.383544918 1050
556 0 0.39971538 1060
557 1 0.408625599 1070
558 0 0.406142414 1080
559 0 0.395110997 1090
560 0 0.408770357 1100
561 0 0.401365252 1110
562 0 0.407119539 1120
563 0 0.401367275 1130
564 0 0.411126933 1140
565 0 0.40741328 1150
566 0 0.419738507 1160
567 0 0.430778259 1170
568 0 0.429901003 1180
569 0 0.443599311 1190
570 0 0.432547365 1200
571 0 0.431923299 1210
572 0 0.437360826 1220
573 0 0.43968232 1230
574 0 0.439722511 1240
575 0 0.451793415 1250
576 0 0.452418155 1260
577 0 0.45291875 1270
578 0 0.451992991 1280
579 0 0.456720811 1290
580 0 0.471128037 1300
581 0 0.468383036 1310
582 0 0.473158575 1320
583 0 0.476394498 1330
584 1 0.50989708 1340
585 0 0.495909248 1350
586 0 0.49357241 1360
587 0 0.4940288 1370
588 0 0.491562305 1380
589 0 0.504108649 1390
590 0 0.498395427 1400
591 0 0.511550456 1410
592 0 0.513151101 1420
593 0 0.508881856 1430
594 0 0.511369098 1440
595 0 0.521070375 1450
596 0 0.522849488 1460
597 0 0.53026548 1470
598 0 0.538891796 1480
599 0 0.544539525 1490
600 0 0.546537055 1500
601 0 0.555374759 1510
602 0 0.547097277 1520
603 0 0.557453487 1530
604 0 0.549334908 1540
605 0 0.55280021 1550
606 0 0.568647833 1560
607 0 0.566714058 1570
608 0 0.565600562 1580
609 0 0.57976964 1590
610 0 0.572059227 1600
611 0 0.588619985 1610
612 0 0.586677795 1620
613 0 0.587810195 1630
614 0 0.58899164 1640
615 0 0.588602874 1650
616 0 0.59324969 1660
617 0 0.600001445 1670
618 0 0.603973537 1680
619 0 0.60456758 1690
620 0 0.60165337 1700
621 0 0.615591353 1710
622 0 0.608836591 1720
623 0 0.62655047 1730
624 0 0.628176633 1740
625 0 0.621988222 1750
626 0 0.636350353 1760
627 0 0.64204072 1770
628 0 0.6359542 1780
629 0 0.633515764 1790
630 0 0.641715032 1800
631 0 0.648943468 1810
632 0 0.671572013 1820
633 0 0.648307602 1830
634 0 0.651801567 1840
635 0 0.662948057 1850
636 0 0.679949157 1860
637 0 0.675318988 1870
638 0 0.680116914 1880
639 0 0.677349778 1890
640 0 0.67165424 1900
641 0 0.677123008 1910
642 0 0.682901301 1920
643 0 0.692518033 1930
644 0 0.6937738 1940
645 0 0.689668195 1950
646 0 0.706739091 1960
647 0 0.704927712 1970
648 0 0.697615705 1980
649 0 0.711700068 1990
650 0 0.702487038 2000
651 0 0.714897139 2010
652 0 0.718071293 2020
653 0 0.720356554 2030
654 0 0.733910338 2040
655 0 0.734532166 2050
656 0 0.735575403 2060
657 0 0.750900968 2070
658 0 0.749377109 2080
659 0 0.741460447 2090
660 0 0.747653636 2100
661 0 0.745251409 2110
662 0 0.754198261 2120
663 0 0.789941757 2130
664 0 0.772323153 2140
665 0 0.780389898 2150
666 0 0.769898351 2160
667 0 0.770308642 2170
668 0 0.793140867 2180
669 0 0.789405934 2190
670 0 0.786738492 2200
671 0 0.788210914 2210
672 0 0.80514567 2220
673 0 0.795431737 2230
674 0 0.806846958 2240
675 0 0.813875714 2250
676 0 0.804710177 2260
677 0 0.801890694 2270
678 0 0.835467154 2280
679 0 0.811434748 2290
680 0 0.82059698 2300
681 0 0.813585368 2310
682 0 0.823577342 2320
683 0 0.841400232 2330
684 0 0.841300044 2340
685 0 0.856661283 2350
686 0 0.848032553 2360
687 0 0.844695992 2370
688 0 0.838790864 2380
689 0 0.84050052 2390
690 0 0.853261311 2400
691 0 0.86555049 2410
692 0 0.863138182 2420
693 0 0.856601481 2430
694 0 0.866037177 2440
695 0 0.867013935 2450
696 0 0.872884131 2460
697 0 0.89156496 2470
698 0 0.879247413 2480
699 0 0.89125107 2490
700 0 0.895459755 2500
701 0 0.902924807 2510
702 0 0.883294292 2520
703 0 0.893571702 2530
704 0 0.910828438 2540
705 0 0.919428859 2550
706 0 0.913069165 2560
707 0 0.916706969 2570
708 0 0.924808558 2580
709 0 0.914839231 2590
710 0 0.935386913 2600
711 0 0.923183839 2610
712 0 0.925308222 2620
713 0 0.926728887 2630
714 0 0.939488242 2640
715 0 0.935392389 2650
716 0 0.961461633 2660
717 0 0.93973746 2670
718 0 0.985781461 2680
719 0 0.96943247 2690
720 0 0.958466778 2700
721 0 0.956590531 2710
722 0 0.977145374 2720
723 0 0.986990991 2730
724 0 0.986761103 2740
725 0 0.991550677 2750
726 0 0.987111116 2760
727 0 1.01212504 2770
728 0 1.003424717 2780
729 0 1.013703864 2790
730 0 1.002805965 2800
731 0 1.009082619 2810
732 0 0.995158667 2820
733 0 1.012954678 2830
734 0 1.012262126 2840
735 0 1.037879703 2850
736 0 1.026674097 2860
737 0 1.018508457 2870
738 0 1.027336503 2880
739 0 1.042437276 2890
740 0 1.041583905 2900
741 0 1.026965687 2910
742 0 1.033924245 2920
743 0 1.058419122 2930
744 0 1.044909639 2940
745 0 1.059876778 2950
746 0 1.055037703 2960
747 0 1.058009622 2970
748 0 1.06347245 2980
749 0 1.073645458 2990
750 0 1.058390604 3000
751 0 1.075935951 3010
752 0 1.078898075 3020
753 0 1.093955626 3030
754 0 1.092102814 3040
755 0 1.100579694 3050
756 0 1.080284387 3060
757 0 1.087399019 3070
758 0 1.102046341 3080
759 0 1.10415655 3090
760 0 1.098274949 3100
761 0 1.113347842 3110
762 0 1.107078728 3120
763 0 1.130742797 3130
764 0 1.114943027 3140
765 0 1.138650121 3150
766 0 1.128309756 3160
767 0 1.138699151 3170
768 0 1.137408872 3180
769 0 1.157639782 3190
770 0 1.165654604 3200
771 0 1.166578232 3210
772 0 1.1689963 3220
773 0 1.190431007 3230
774 0 1.181539506 3240
775 0 1.158777683 3250
776 0 1.155836602 3260
777 0 1.172326323 3270
778 1 1.225451202 3280
779 1 1.260125079 3290
780 0 1.192560851 3300
781 0 1.181426337 3310
782 0 1.199820476 3320
783 0 1.181744755 3330
784 0 1.20372831 3340
785 0 1.207188894 3350
786 0 1.19101289 3360
787 0 1.195056727 3370
788 0 1.23884108 3380
789 0 1.195120341 3390
790 1 1.273127605 3400
791 0 1.243322984 3410
792 0 1.219916847 3420
793 0 1.236561634 3430
794 0 1.21361398 3440
795 0 1.220039341 3450
796 0 1.222426955 3460
797 0 1.248760615 3470
798 0 1.276249344 3480
799 0 1.247802692 3490
800 0 1.249741292 3500
801 0 1.272137726 3510
802 0 1.262583089 3520
803 0 1.254886677 3530
804 0 1.278177135 3540
805 0 1.283995663 3550
806 0 1.274165669 3560
807 0 1.267326552 3570
808 0 1.271122391 3580
809 0 1.309688947 3590
810 0 1.286188203 3600
811 0 1.287918648 3610
812 0 1.302996891 3620
813 0 1.290066955 3630
814 0 1.280875392 3640
815 0 1.296899757 3650
816 0 1.296062802 3660
817 0 1.311818128 3670
818 0 1.324456794 3680
819 0 1.333092518 3690
820 0 1.318541451 3700
821 0 1.33590128 3710
822 0 1.331579519 3720
823 0 1.344448662 3730
824 0 1.351339986 3740
825 0 1.368418962 3750
826 0 1.33073185 3760
827 0 1.340643612 3770
828 0 1.349194988 3780
829 0 1.352597644 3790
830 0 1.37932264 3800
831 0 1.349707627 3810
832 0 1.346634011 3820
833 0 1.380987549 3830
834 0 1.371501027 3840
835 0 1.369143843 3850
836 0 1.388603841 3860
837 0 1.377588304 3870
838 0 1.399654838 3880
839 0 1.384505436 3890
840 0 1.381495452 3900
841 0 1.373233251 3910
842 0 1.389736332 3920
843 0 1.422176102 3930
844 0 1.392258687 3940
845 0 1.413452105 3950
846 0 1.403858105 3960
847 0 1.404203444 3970
848 0 1.409502689 3980
849 0 1.422277334 3990
850 0 1.450738687 4000
851 0 1.425728102 4010
852 0 1.425601616 4020
853 0 1.432892252 4030
854 0 1.430437154 4040
855 0 1.440519221 4050
856 0 1.462690331 4060
857 0 1.444408279 4070
858 0 1.445269581 4080
859 0 1.466973095 4090
860 0 1.457575172 4100
861 0 1.470903618 4110
862 0 1.462195358 4120
863 0 1.469579028 4130
864 0 1.470000436 4140
865 0 1.472699406 4150
866 0 1.471286574 4160
867 0 1.486576163 4170
868 0 1.484153162 4180
869 0 1.484604481 4190
870 0 1.505351372 4200
871 0 1.49670378 4210
872 0 1.489380988 4220
873 0 1.500965453 4230
874 0 1.532566794 4240
875 0 1.51481096 4250
876 0 1.52964517 4260
877 0 1.506281079 4270
878 0 1.514011423 4280
879 0 1.520006051 4290
880 0 1.551321015 4300
881 0 1.550565508 4310
882 0 1.538959972 4320
883 0 1.552535896 4330
884 0 1.547569238 4340
885 0 1.564478842 4350
886 0 1.548799932 4360
887 0 1.549500773 4370
888 0 1.548208344 4380
889 0 1.556634324 4390
890 0 1.580722429 4400
891 0 1.567383963 4410
892 0 1.599386892 4420
893 0 1.574143058 4430
894 0 1.571269697 4440
895 0 1.582661778 4450
896 0 1.581319326 4460
897 0 1.589428672 4470
898 0 1.592621902 4480
899 0 1.610131165 4490
900 0 1.620033523 4500
901 0 1.607419177 4510
902 0 1.650495071 4520
903 0 1.633195129 4530
904 0 1.613031872 4540
905 0 1.602421623 4550
906 0 1.631544714 4560
907 0 1.605775751 4570
908 0 1.613354513 4580
909 0 1.63422724 4590
910 0 1.629819217 4600
911 0 1.630646899 4610
912 0 1.673194222 4620
913 0 1.651274105 4630
914 0 1.64789419 4640
915 0 1.67690553 4650
916 0 1.691694693 4660
917 0 1.673968292 4670
918 0 1.678999394 4680
919 0 1.685191421 4690
920 0 1.677459288 4700
921 0 1.684877509 4710
922 0 1.716334098 4720
923 0 1.711438052 4730
924 0 1.674965486 4740
925 0 1.720397649 4750
926 0 1.689157049 4760
927 0 1.684464797 4770
928 0 1.7219515 4780
929 0 1.754687726 4790
930 0 1.706043044 4800
931 0 1.713320067 4810
932 0 1.73357443 4820
933 0 1.716223651 4830
934 0 1.738158997 4840
935 0 1.761137757 4850
936 0 1.744150788 4860
937 0 1.730644681 4870
938 0 1.723391473 4880
939 0 1.742523629 4890
940 0 1.744733153 4900
941 0 1.755139847 4910
942 0 1.751384626 4920
943 0 1.767865298 4930
944 0 1.765603569 4940
945 0 1.779921459 4950
946 0 1.761176719 4960
947 0 1.778754242 4970
948 0 1.777136709 4980
949 0 1.806500206 4990
950 0 1.770122428 5000
951 0 1.779029195 5010
952 0 1.815967407 5020
953 0 1.792090936 5030
954 0 1.780330683 5040
955 0 1.78769052 5050
956 0 1.787256368 5060
957 0 1.792857668 5070
958 0 1.83607361 5080
959 0 1.813136587 5090
960 0 1.808963655 5100
961 0 1.800990673 5110
962 0 1.837496881 5120
963 0 1.821854865 5130
964 0 1.819858246 5140
965 0 1.818272242 5150
966 0 1.846124483 5160
967 0 1.853170382 5170
968 0 1.882027977 5180
969 0 1.860058399 5190
970 0 1.844456136 5200
971 0 1.859154238 5210
972 0 1.86980658 5220
973 0 1.888085282 5230
974 0 1.895070082 5240
975 0 1.867795749 5250
976 0 1.891585098 5260
977 0 1.884097938 5270
978 0 1.879121738 5280
979 0 1.912184296 5290
980 0 1.906569833 5300
981 0 1.874495851 5310
982 0 1.925946857 5320
983 0 1.884334463 5330
984 0 1.932054041 5340
985 0 1.907301627 5350
986 0 1.901279765 5360
987 0 1.906176806 5370
988 0 1.940347392 5380
989 0 1.940253231 5390
990 0 1.931684409 5400
991 0 1.955889864 5410
992 0 1.950488069 5420
993 0 1.92272679 5430
994 0 1.979094613 5440
995 0 1.97801179 5450
996 0 1.954541766 5460
997 0 1.96859259 5470
998 0 1.949374363 5480
999 0 1.980579919 5490
1000 0 1.970201423 5500

==> data/ode4j.dat <==
id label mean size
101 0 0.274971 135
102 0 0.240897 135
103 0 0.264685 135
104 0 0.230068 135
105 0 0.290633 140
106 0 0.250809 140
107 0 0.299771 140
108 0 0.264101 140
109 0 0.334232 145
110 0 0.273512 145
111 0 0.31998 145
112 0 0.262985 145
113 0 0.350945 150
114 0 0.27609 150
115 0 0.35529 150
116 0 0.281998 150
117 0 0.381198 155
118 0 0.301824 155
119 0 0.370529 155
120 0 0.30188 155
121 0 0.412339 160
122 0 0.334606 160
123 0 0.4057 160
124 0 0.322176 160
125 0 0.472825 165
126 0 0.422411 165
127 0 0.437265 165
128 0 0.360661 165
129 0 0.465688 170
130 0 0.364387 170
131 0 0.458556 170
132 0 0.369249 170
133 0 0.490116 175
134 0 0.375428 175
135 0 0.492549 175
136 0 0.377194 175
137 0 0.505935 180
138 0 0.400023 180
139 0 0.5193 180
140 0 0.396422 180
141 0 0.570052 185
142 0 0.415458 185
143 0 0.586765 185
144 0 0.417999 185
145 0 0.627549 190
146 0 0.436952 190
147 0 0.631874 190
148 0 0.438919 190
149 0 0.646697 195
150 0 0.471215 195
151 0 0.617278 195
152 0 0.459099 195
153 0 0.702059 200
154 0 0.490047 200
155 0 0.706295 200
156 0 0.495631 200
157 0 0.72317 205
158 0 0.515711 205
159 0 0.694971 205
160 0 0.504082 205
161 0 0.751342 210
162 0 0.523261 210
163 0 0.758382 210
164 0 0.542325 210
165 0 0.767565 215
166 0 0.54935 215
167 0 0.747415 215
168 0 0.53806 215
169 0 0.852414 220
170 0 0.569104 220
171 0 0.86168 220
172 0 0.571479 220
173 0 0.888298 225
174 0 0.608721 225
175 0 0.880326 225
176 0 0.603871 225
177 0 0.900095 230
178 0 0.613098 230
179 0 0.922284 230
180 0 0.63346 230
181 0 0.98015 235
182 0 0.632492 235
183 0 0.976847 235
184 0 0.650312 235
185 0 1.06059 240
186 0 0.683978 240
187 0 1.043868 240
188 0 0.673547 240
189 0 1.070773 245
190 0 0.703615 245
191 0 1.087965 245
192 0 0.701417 245
193 0 1.248435 250
194 0 0.743903 250
195 0 1.246502 250
196 0 0.734576 250
197 0 1.245939 255
198 0 0.773338 255
199 0 1.311564 255
200 0 0.818718 255
201 0 1.34833 260
202 0 0.813124 260
203 0 1.276622 260
204 0 0.787326 260
205 0 1.456338 265
206 0 0.84182 265
207 0 1.393216 265
208 0 0.82538 265
209 0 1.43153 270
210 0 0.846747 270
211 0 1.430567 270
212 0 0.849775 270
213 0 1.475077 275
214 0 0.898834 275
215 0 1.484242 275
216 0 0.898823 275
217 0 1.587186 280
218 0 0.939786 280
219 0 1.63194 280
220 0 0.965035 280
221 0 1.577255 285
222 0 0.977869 285
223 0 1.589494 285
224 0 0.98419 285
225 0 1.677153 290
226 0 0.994589 290
227 0 1.689458 290
228 0 1.009874 290
229 0 1.799624 295
230 0 1.001744 295
231 0 1.830693 295
232 0 1.037278 295
233 0 1.914512 300
234 0 1.044506 300
235 0 1.929862 300
236 0 1.049383 300
237 0 1.93185 305
238 0 1.058664 305
239 0 2.038708 305
240 0 1.133292 305
241 0 2.075613 310
242 0 1.125374 310
243 0 2.037005 310
244 0 1.107296 310
245 0 2.175283 315
246 0 1.188657 315
247 0 2.194276 315
248 0 1.19481 315
249 0 2.315787 320
250 0 1.27339 320
251 0 2.254467 320
252 0 1.25035 320
253 0 2.335385 325
254 0 1.252005 325
255 0 2.251255 325
256 0 1.22352 325
257 0 2.50389 330
258 0 1.263167 330
259 0 2.474154 330
260 0 1.240065 330
261 0 2.49443 335
262 1 1.355718 335
263 0 2.414501 335
264 0 1.275729 335
265 0 2.55092 340
266 0 1.327424 340
267 0 2.641466 340
268 0 1.386349 340
269 1 2.73033 345
270 0 1.362252 345
271 0 2.691037 345
272 0 1.356648 345
273 0 2.725382 350
274 0 1.380215 350
275 1 2.78795 350
276 0 1.401512 350
277 1 2.990465 355
278 1 1.481346 355
279 1 2.937044 355
280 0 1.483189 355
281 1 3.156794 360
282 0 1.525313 360
283 1 3.087312 360
284 0 1.517941 360
285 1 3.079971 365
286 0 1.494318 365
287 1 3.174991 365
288 0 1.524173 365
289 1 3.257912 370
290 0 1.554828 370
291 1 3.294682 370
292 0 1.588977 370
293 1 3.375618 375
294 0 1.650089 375
295 1 3.321451 375
296 0 1.616211 375
297 1 3.471554 380
298 0 1.718843 380
299 1 3.402629 380
300 0 1.677799 380
301 1 3.613874 385
302 0 1.699464 385
303 1 3.661239 385
304 0 1.725368 385
305 1 4.059976 390
306 0 1.748362 390
307 1 3.997747 390
308 0 1.746159 390
309 1 4.033654 395
310 1 1.79016 395
311 1 4.104869 395
312 1 1.844853 395
313 1 4.09397 400
314 0 1.878266 400
315 1 4.119167 400
316 1 1.860196 400
317 1 4.257951 405
318 0 1.883657 405
319 1 4.271027 405
320 0 1.90431 405
321 1 4.330146 410
322 0 1.910224 410
323 1 4.451194 410
324 0 1.94781 410
325 1 4.590919 415
326 0 2.018754 415
327 1 4.407876 415
328 1 1.980058 415
329 1 4.717536 420
330 1 2.072023 420
331 1 4.65738 420
332 0 2.047101 420
333 1 4.712981 425
334 0 2.128144 425
335 1 4.745379 425
336 0 2.106946 425
337 1 5.043088 430
338 0 2.158831 430
339 1 5.187639 430
340 0 2.2118 430
341 1 5.059607 435
342 0 2.195607 435
343 1 6.079618 435
344 0 2.614084 435
345 1 5.537691 440
346 0 2.257363 440
347 1 5.506255 440
348 0 2.276709 440
349 1 5.415969 445
350 1 2.36842 445
351 1 5.38389 445
352 1 2.308694 445
353 1 5.744237 450
354 0 2.402434 450
355 1 5.724757 450
356 0 2.362913 450
357 1 6.201394 455
358 1 2.440947 455
359 1 6.067835 455
360 0 2.427238 455
361 1 6.045626 460
362 0 2.421143 460
363 1 6.082559 460
364 0 2.408848 460
365 1 6.011476 465
366 0 2.445207 465
367 1 5.974634 465
368 0 2.411977 465
369 1 6.45884 470
370 0 2.453856 470
371 1 6.612804 470
372 0 2.505161 470
373 1 6.562562 475
374 0 2.568445 475
375 1 6.594701 475
376 0 2.550631 475
377 1 6.294602 480
378 0 2.568444 480
379 1 6.504092 480
380 1 2.624412 480
381 1 6.687483 485
382 0 2.739251 485
383 1 6.801333 485
384 0 2.815838 485
385 1 7.092008 490
386 0 2.781212 490
387 1 6.874002 490
388 0 2.712064 490
389 1 7.285665 495
390 0 2.72368 495
391 1 7.327552 495
392 0 2.724164 495
393 1 7.501147 500
394 0 2.798036 500
395 1 7.597793 500
396 0 2.849799 500
397 1 7.599239 505
398 0 2.849587 505
399 1 7.54836 505
400 0 2.847782 505
401 1 7.722297 510
402 0 2.883668 510
403 1 7.717141 510
404 0 2.910691 510
405 1 7.950811 515
406 0 2.962741 515
407 1 8.064608 515
408 0 2.988965 515
409 1 8.338914 520
410 0 3.099543 520
411 1 8.299631 520
412 0 3.065356 520
413 1 8.377954 525
414 0 3.165358 525
415 1 8.33906 525
416 0 3.096125 525
417 1 8.68767 530
418 0 3.120285 530
419 1 8.647594 530
420 0 3.072406 530
421 1 9.188358 535
422 0 3.310386 535
423 1 9.257427 535
424 0 3.322417 535
425 1 9.229709 540
426 0 3.362846 540
427 1 9.111326 540
428 0 3.359853 540
429 1 9.737758 545
430 0 3.326996 545
431 1 9.860564 545
432 0 3.354883 545
433 1 9.90168 550
434 0 3.380215 550
435 1 10.078447 550
436 0 3.446475 550
437 1 9.995896 555
438 0 3.483309 555
439 1 9.957585 555
440 0 3.47575 555
441 1 10.464065 560
442 0 3.621005 560
443 1 10.418903 560
444 0 3.581384 560
445 1 10.641549 565
446 0 3.603374 565
447 1 10.63388 565
448 0 3.617285 565
449 1 10.959093 570
450 0 3.662603 570
451 1 11.084911 570
452 0 3.692323 570
453 1 11.50636 575
454 0 3.777041 575
455 1 11.471645 575
456 0 3.701808 575
457 1 11.655625 580
458 0 3.849842 580
459 1 11.747342 580
460 0 3.879018 580
461 1 11.496503 585
462 0 3.940768 585
463 1 11.576384 585
464 0 3.92485 585
465 1 12.022872 590
466 0 4.021704 590
467 1 12.008465 590
468 0 3.991516 590
469 1 12.475688 595
470 0 4.121951 595
471 1 12.334784 595
472 0 4.085818 595
473 1 12.274534 600
474 0 4.068869 600
475 1 12.468119 600
476 0 4.157273 600
477 1 13.012038 605
478 0 4.136813 605
479 1 13.041143 605
480 0 4.122443 605
481 1 12.974313 610
482 0 4.189411 610
483 1 12.850952 610
484 0 4.177172 610
485 1 13.040779 615
486 0 4.420139 615
487 1 12.732906 615
488 0 4.372072 615
489 1 13.806489 620
490 0 4.503313 620
491 1 13.784143 620
492 0 4.481372 620
493 1 13.958056 625
494 0 4.427696 625
495 1 14.000888 625
496 0 4.371438 625
497 1 13.972085 630
498 0 4.37377 630
499 1 13.842031 630
500 0 4.385045 630
501 1 14.701701 635
502 0 4.461802 635
503 1 14.641984 635
504 0 4.444291 635
505 1 14.492317 640
506 0 4.515007 640
507 1 14.560298 640
508 0 4.546407 640
509 1 15.0028 645
510 0 4.586061 645
511 1 15.063657 645
512 0 4.616948 645
513 1 15.743512 650
514 0 4.823708 650
515 1 15.588272 650
516 0 4.819949 650
517 1 16.088221 655
518 0 4.796635 655
519 1 16.239188 655
520 0 4.83078 655
521 1 16.471409 660
522 0 4.85398 660
523 1 16.409521 660
524 0 4.860184 660
525 1 16.827703 665
526 0 5.024036 665
527 1 16.815358 665
528 0 4.971441 665
529 1 16.947672 670
530 0 5.10145 670
531 1 16.862347 670
532 0 5.109864 670
533 1 17.666963 675
534 0 5.076435 675
535 1 17.604359 675
536 0 4.999831 675
537 1 17.397483 680
538 0 5.092009 680
539 1 17.446075 680
540 0 5.129937 680
541 1 17.95182 685
542 0 5.310829 685
543 1 18.12735 685
544 0 5.367586 685
545 1 18.693636 690
546 0 5.493371 690
547 1 18.51813 690
548 0 5.409829 690
549 1 18.346826 695
550 0 5.48312 695
551 1 18.476105 695
552 0 5.478531 695
553 1 18.97691 700
554 0 5.429074 700
555 1 19.043917 700
556 0 5.346065 700
557 1 19.327377 705
558 0 5.454825 705
559 1 19.59025 705
560 0 5.551321 705
561 1 19.818398 710
562 0 5.588808 710
563 1 19.728837 710
564 0 5.684185 710
565 1 20.089688 715
566 0 5.733836 715
567 1 20.135865 715
568 0 5.760736 715
569 1 20.326619 720
570 0 5.854506 720
571 1 20.28891 720
572 0 5.813534 720
573 1 21.229735 725
574 0 6.013643 725
575 1 21.15516 725
576 0 5.982885 725
577 1 21.258598 730
578 0 6.050414 730
579 1 21.152743 730
580 0 6.05329 730
581 1 21.864887 735
582 0 5.912226 735
583 1 21.798153 735
584 0 5.947967 735
585 1 22.130861 740
586 0 6.17356 740
587 1 21.78093 740
588 0 6.015578 740
589 1 22.236379 745
590 0 6.202281 745
591 1 22.406395 745
592 0 6.228686 745
593 1 22.806691 750
594 0 6.196219 750
595 1 23.005898 750
596 0 6.196312 750
597 1 23.788406 755
598 0 6.177538 755
599 1 24.032234 755
600 0 6.229623 755
601 1 23.81035 760
602 0 6.267775 760
603 1 24.035962 760
604 0 6.401056 760
605 1 24.09142 765
606 0 6.576416 765
607 1 24.162432 765
608 0 6.596219 765
609 1 24.63676 770
610 0 6.626543 770
611 1 24.665139 770
612 0 6.647502 770
613 1 25.133082 775
614 0 6.667884 775
615 1 25.160697 775
616 0 6.764323 775
617 1 25.676164 780
618 0 6.897462 780
619 1 25.570162 780
620 0 6.876738 780
621 1 26.873467 785
622 0 6.872615 785
623 1 26.647389 785
624 0 6.871956 785
625 1 26.578148 790
626 0 6.929397 790
627 1 26.402496 790
628 0 6.817689 790
629 1 27.095782 795
630 0 6.958451 795
631 1 27.011691 795
632 0 6.975205 795
633 1 27.833621 800
634 0 6.893196 800
635 1 27.868075 800
636 0 6.908627 800
637 1 27.845375 805
638 0 7.060103 805
639 1 28.212286 805
640 0 7.184941 805
641 1 29.605486 810
642 0 7.66292 810
643 1 29.108267 810
644 0 7.594676 810
645 1 28.613158 815
646 0 7.168244 815
647 1 29.129158 815
648 0 7.263489 815
649 1 30.035288 820
650 0 7.417016 820
651 1 29.699407 820
652 0 7.41394 820
653 1 30.203675 825
654 0 7.452448 825
655 1 30.204482 825
656 0 7.50544 825
657 1 31.172974 830
658 0 7.472984 830
659 1 31.258004 830
660 0 7.511129 830
661 1 31.390652 835
662 0 7.729333 835
663 1 31.381698 835
664 0 7.726851 835
665 1 32.162494 840
666 0 7.801664 840
667 1 32.121108 840
668 0 7.82419 840
669 1 32.44491 845
670 0 7.87069 845
671 1 32.934918 845
672 0 8.06928 845
673 1 32.485845 850
674 0 8.094845 850
675 1 32.023086 850
676 0 7.760027 850

==> data/tweeter.dat <==
id label mean size
1 1 7.813 1
2 1 12.379 2
3 1 18.193 3
4 1 23.147 4
5 1 27.531 5
6 1 32.753 6
7 1 37.294 7
8 1 42.237 8
9 1 47.285 9
10 1 52.422 10
11 1 57.293 11
12 1 62.117 12
13 1 67.536 13
14 1 72.725 14
15 1 77.858 15
16 1 82.035 16
17 1 87.516 17
18 1 91.63 18
19 1 97.077 19
20 1 102.751 20
21 1 7.201 1
22 1 12.344 2
23 1 17.272 3
24 1 22.214 4
25 1 27.363 5
26 1 31.871 6
27 1 37.137 7
28 1 41.78 8
29 1 46.946 9
30 1 51.995 10
31 1 57.216 11
32 1 62.006 12
33 1 67.191 13
34 1 72.21 14
35 1 76.991 15
36 1 81.435 16
37 1 87.13 17
38 1 92.571 18
39 1 97.451 19
40 1 101.788 20
41 1 7.407 1
42 1 12.237 2
43 1 17.248 3
44 1 22.14 4
45 1 27.146 5
46 1 32.361 6
47 1 37.361 7
48 1 41.519 8
49 1 47.078 9
50 1 52.206 10
51 1 56.93 11
52 1 62.226 12
53 1 67.283 13
54 1 72.69 14
55 1 76.404 15
56 1 81.243 16
57 1 87.236 17
58 1 92.742 18
59 1 97.243 19
60 1 102.288 20
61 1 7.161 1
62 1 12.179 2
63 1 17.487 3
64 1 22.279 4
65 1 27.096 5
66 1 32.328 6
67 1 37.24 7
68 1 42.538 8
69 1 47.414 9
70 1 52.254 10
71 1 57.655 11
72 1 62.71 12
73 1 67.677 13
74 1 73.173 14
75 1 76.993 15
76 1 82.403 16
77 1 87.655 17
78 1 91.904 18
79 1 97.964 19
80 1 102.639 20
81 1 7.298 1
82 1 12.082 2
83 1 17.483 3
84 1 22.402 4
85 1 27.285 5
86 1 32.604 6
87 1 37.632 7
88 1 42.267 8
89 1 47.253 9
90 1 52.308 10
91 1 57.346 11
92 1 62.328 12
93 1 67.679 13
94 1 72.66 14
95 1 77.045 15
96 1 83.681 16
97 1 87.865 17
98 1 92.887 18
99 1 99.219 19
100 1 101.548 20
101 1 7.447 1
102 1 12.467 2
103 1 17.456 3
104 1 22.32 4
105 1 28.348 5
106 1 32.321 6
107 1 37.717 7
108 1 42.658 8
109 1 47.287 9
110 1 52.325 10
111 1 57.592 11
112 1 62.373 12
113 1 67.182 13
114 1 72.57 14
115 1 76.82 15
116 1 83.238 16
117 1 88.006 17
118 1 92.593 18
119 1 97.316 19
120 1 103.021 20
121 1 7.661 1
122 1 12.356 2
123 1 17.127 3
124 1 22.605 4
125 1 27.5 5
126 1 32.726 6
127 1 37.396 7
128 1 42.467 8
129 1 48.489 9
130 1 52.702 10
131 1 58.336 11
132 1 62.293 12
133 1 67.648 13
134 1 73.018 14
135 1 78.312 15
136 1 84.042 16
137 1 87.711 17
138 1 92.862 18
139 1 97.74 19
140 1 108.217 20
141 1 7.746 1
142 1 12.289 2
143 1 17.266 3
144 1 22.419 4
145 1 27.375 5
146 1 32.371 6
147 1 37.187 7
148 1 42.167 8
149 1 47.524 9
150 1 52.479 10
151 1 58.139 11
152 1 67.82 12
153 1 67.536 13
154 1 72.725 14
155 1 77.858 15
156 1 82.035 16
157 1 87.516 17
158 1 91.63 18
159 1 97.077 19
160 1 102.751 20
161 1 7.201 1
162 1 12.344 2
163 1 17.272 3
164 1 22.214 4
165 1 27.363 5
166 1 31.871 6
167 1 37.137 7
168 1 41.78 8
169 1 46.946 9
170 1 51.995 10
171 1 57.216 11
172 1 62.006 12
173 1 67.191 13
174 1 72.21 14
175 1 76.991 15
176 1 81.435 16
177 1 87.13 17
178 1 92.571 18
179 1 97.451 19
180 1 101.788 20
181 1 7.813 1
182 1 12.379 2
183 1 18.193 3
184 1 23.147 4
185 1 27.531 5
186 1 32.753 6
187 1 37.294 7
188 1 42.237 8
189 1 47.285 9
190 1 52.422 10
191 1 57.293 11
192 1 62.117 12
193 1 67.536 13
194 1 72.725 14
195 1 77.858 15
196 1 82.035 16
197 1 87.516 17
198 1 91.63 18
199 1 97.077 19
200 1 102.751 20
201 0 2.349 1
202 0 2.35 2
203 0 2.462 3
204 0 2.354 4
205 0 2.389 5
206 0 2.636 6
207 0 2.403 7
208 0 2.481 8
209 0 2.317 9
210 0 2.322 10
211 0 2.332 11
212 0 2.311 12
213 0 2.334 13
214 0 2.34 14
215 0 2.286 15
216 0 2.326 16
217 0 2.327 17
218 0 2.357 18
219 0 2.313 19
220 0 2.305 20
221 0 2.309 1
222 0 2.331 2
223 0 2.301 3
224 0 2.314 4
225 0 2.309 5
226 0 2.312 6
227 0 2.325 7
228 0 2.324 8
229 0 2.33 9
230 0 2.368 10
231 0 2.346 11
232 0 2.339 12
233 0 2.396 13
234 0 2.372 14
235 0 2.323 15
236 0 2.387 16
237 0 2.441 17
238 0 2.351 18
239 0 2.344 19
240 0 2.505 20
241 0 2.491 1
242 0 2.328 2
243 0 2.336 3
244 0 2.353 4
245 0 2.415 5
246 0 2.563 6
247 0 2.336 7
248 0 2.338 8
249 0 2.316 9
250 0 2.303 10
251 0 2.315 11
252 0 2.313 12
253 0 2.307 13
254 0 2.315 14
255 0 2.292 15
256 0 2.307 16
257 0 2.314 17
258 0 2.286 18
259 0 2.429 19
260 0 2.29 20
261 0 2.293 1
262 0 2.295 2
263 0 2.319 3
264 0 2.285 4
265 0 2.306 5
266 0 2.33 6
267 0 2.303 7
268 0 2.305 8
269 0 2.329 9
270 0 2.296 10
271 0 2.313 11
272 0 2.294 12
273 0 2.302 13
274 0 2.304 14
275 0 2.305 15
276 0 2.406 16
277 0 2.449 17
278 0 2.444 18
279 0 2.381 19
280 0 2.327 20
281 0 2.407 1
282 0 2.49 2
283 0 2.469 3
284 0 2.465 4
285 0 2.446 5
286 0 2.317 6
287 0 2.38 7
288 0 2.369 8
289 0 2.51 9
290 0 2.37 10
291 0 2.349 11
292 0 2.431 12
293 0 2.607 13
294 0 2.447 14
295 0 2.472 15
296 0 2.469 16
297 0 2.388 17
298 0 2.359 18
299 0 2.374 19
300 0 2.429 20
301 0 2.473 1
302 0 2.449 2
303 0 2.409 3
304 0 2.423 4
305 0 2.441 5
306 0 2.368 6
307 0 2.346 7
308 0 2.391 8
309 0 2.477 9
310 0 2.468 10
311 0 2.418 11
312 0 2.456 12
313 0 2.459 13
314 0 2.475 14
315 0 2.366 15
316 0 2.427 16
317 0 2.464 17
318 0 2.394 18
319 0 2.409 19
320 0 2.461 20
